Optimal channel selection with discrete QCQP

Reducing the high computational cost of large convolutional neural networks is crucial when deploying the networks to resource-constrained environments. We first show the greedy approach of recent channel pruning methods ignores the inherent quadratic coupling between channels in the neighboring layers and cannot safely remove inactive weights during the pruning procedure. Furthermore, due to these inactive weights, the greedy methods cannot guarantee to satisfy the given resource constraints and deviate with the true objective. In this regard, we propose a novel channel selection method that optimally selects channels via discrete QCQP, which provably prevents any inactive weights and guarantees to meet the resource constraints tightly in terms of FLOPs, memory usage, and network size. We also propose a quadratic model that accurately estimates the actual inference time of the pruned network, which allows us to adopt inference time as a resource constraint option. Furthermore, we generalize our method to extend the selection granularity beyond channels and handle non-sequential connections. Our experiments on CIFAR-10 and ImageNet show our proposed pruning method outperforms other fixed-importance channel pruning methods on various network architectures.

==> csv/ablation.csv <==
flops_default,f20,pr20,f32,pr32,f56,pr56,flops_20,mem_20,eq_20,flops_32,eq_32,mem_32,flops_56,eq_56,mem_56
30,30,70,30,70,30,70,11.84,9.61,10.58,11.08,10.56,10.08,9.6,9.14,8.94
40,40,60,40,60,40,60,9.39,8.71,10.48,8.42,9.96,7.97,7.55,7.77,7.27
50,50,50,50,50,50,50,8.7,8.36,9.37,7.07,7.73,7.6,7.21,7.08,6.66
60,60,40,60,40,60,40,8.17,7.89,8.22,7.5,7.29,7.47,6.48,6.55,6.38
70,70,30,70,30,70,30,7.72,7.58,7.67,6.94,7.55,7.02,6.78,6.37,6.64
,46,54,46.8,53.2,47.4,52.7,9.04,8.74,,8.02,,7.78,6.64,,6.63
,58.3,42.2,57.2,42.7,,,8.26,7.73,,7.48,,7.58,,,
,80,20,,,,,7.49,7.24,,,,,,,

==> csv/ablation_4d.csv <==
f20,pr20,f32,pr32,f56,pr56,flops_20,mem_20,flops_32,mem_32,flops_56,mem_56
30,70,47,53.2,47.4,52.6,9.96,8.58,7.67,7.22,6.41,6.31
40,60,57.9,42.7,,,9.09,8.23,7.2,7.17,,
50,50,,,,,8.23,7.76,,,,
60,40,,,,,8,7.54,,,,
70,30,,,,,7.54,7.44,,,,
46,54,,,,,8.3,7.98,,,,
57.8,42.2,,,,,7.74,7.65,,,,
80,20,,,,,7.25,7.16,,,,

==> csv/cmpr_fpgm_ours/resnet20.csv <==
ratio,              no_pr,               no_f,           ours_pr,              ours_f,            fpgm_pr,             fpgm_f,gap_pr,gap_ours,gap_fpgm
0.2,18.70528013,81.25029592,27.42569149,71.35272486,27.07687318,72.38679945,0.34881831,8.72041136,8.37159305
0.3,29.07250524,72.50043402,40.71425498,60.02761951,40.40233195,60.96510472,0.31192303,11.64174974,11.32982671
0.4,38.59117031,62.00059974,52.18830109,46.65425104,51.62147284,48.30053187,0.56682825,13.59713078,13.03030253
0.5,49.88074601,50.00078913,65.2823329,32.22834236,63.61874938,35.45556415,1.66358352,15.40158689,13.73800337
0.6,59.06736255,41.75091934,74.69403744,24.19151272,72.33915925,27.60341535,2.35487819,15.62667489,13.2717967
0.7,68.58602762,31.25108505,83.83556604,14.91596763,80.39212227,18.75128233,3.44344377,15.24953842,11.80609465
0.8,78.95325422,22.50122315,91.15996361,8.829243344,88.02918792,12.32950869,3.13077569,12.20670939,9.0759337
0.9,88.47191334,12.00138887,97.07679749,2.807563012,93.98925304,5.846656461,3.08754445,8.60488415,5.5173397

==> csv/cmpr_fpgm_ours/resnet32.csv <==
ratio,              no_pr,               no_f,           ours_pr,             ours_f,            fpgm_pr,             fpgm_f,gap_pr,gap_ours,gap_fpgm
0.2,18.72401834,81.25017426,27.71677077,70.7678038,26.77949667,72.89907414,0.9372741,8.99275243,8.05547833
0.3,29.11196053,72.45742943,41.61022902,58.57071427,40.02017975,61.56436284,1.59004927,12.49826849,10.90821922
0.4,38.63278031,61.99178794,53.06989551,45.20510642,51.17197037,49.08120798,1.89792514,14.4371152,12.53919006
0.5,49.93071556,50.00046469,64.98943567,32.01347983,63.14996481,36.29609527,1.83947086,15.05872011,13.21924925
0.6,59.13391709,41.71628044,74.38576221,23.94843052,71.90303802,28.39333146,2.48272419,15.25184512,12.76912093
0.7,68.6547339,31.25063895,82.60340691,15.24097437,80.01502752,19.47344648,2.58837939,13.94867301,11.36029362
0.8,79.04267907,22.45789412,90.97802043,8.553468333,87.76847124,12.90314486,3.20954919,11.93534136,8.72579217
0.9,88.56349587,11.99225263,96.86406851,2.8260888,93.86951327,6.201520849,2.99455524,8.30057264,5.3060174

==> csv/cmpr_fpgm_ours/resnet56.csv <==
ratio,              no_pr,               no_f,           ours_pr,             ours_f,            fpgm_pr,             fpgm_f,gap_pr,gap_ours,gap_fpgm
0.2,18.73586476,81.25009563,27.51488984,71.55934012,26.5915066,73.23016003,0.92338324,8.77902508,7.85564184
0.3,29.13690507,72.42963533,41.24900997,59.50832197,39.77859616,61.95166659,1.47041381,12.1121049,10.64169109
0.4,38.65908682,61.98609282,53.02505493,45.47940189,50.88781118,49.58576315,2.13724375,14.36596811,12.22872436
0.5,49.96230602,50.00025501,65.27073383,31.90399008,62.85361648,36.83933506,2.41711735,15.30842781,12.89131046
0.6,59.17598605,41.69389314,74.16531444,24.17507092,71.62733674,28.90385849,2.5379777,14.98932839,12.45135069
0.7,68.69817376,31.25035064,82.14075565,15.98346317,79.77663875,19.94018506,2.3641169,13.44258189,11.07846499
0.8,79.09920812,22.42989034,89.88543153,9.927176082,87.60365844,13.273889,2.28177309,10.78622341,8.50445032
0.9,88.62139583,11.98634783,95.83517909,3.915349842,93.79382133,6.430871611,2.04135776,7.21378326,5.1724255

==> csv/fpgmflops.csv <==
flops20,error20,flops32,error32,flops56,error56
46,8.74,46.8,8.04,47.4,6.51
57.8,8.28,58.5,7.49,,

==> csv/fpgmmem.csv <==
pr20,error20,pr32,error32,pr56,error56
42.26,8.28,41.5,7.49,52.6,6.51
54,8.74,53.2,8.04,,

==> csv/inf_exps/flopsvsinf.csv <==
     flops,                 inf
 125440000,  0.2215709686279297
 250880000,  0.2066209316253662
 376320000,  0.2551419734954834
 501760000, 0.26062536239624023
 627200000, 0.31823205947875977
 250880000,  0.3783752918243408
 501760000,  0.3860130310058594
 752640000,  0.4755675792694092
1003520000,   0.484116792678833
1254400000,  0.6008236408233643
 376320000,  0.5621466636657715
 752640000,  0.5702815055847168
1128960000,  0.7046892642974854
1505280000,  0.7108418941497803
1881600000,  0.8852806091308594
 501760000,  0.7472357749938965
1003520000,  0.7600741386413574
1505280000,  0.9222910404205322
2007040000,  0.9399971961975098
2508800000,  1.1638579368591309
 627200000,  0.9429209232330322
1254400000,  0.9553637504577637
1881600000,  1.1563606262207031
2508800000,  1.1841800212860107
3136000000,  1.4710183143615723
  31360000, 0.06722092628479004
  62720000, 0.06646513938903809
  94080000, 0.07999229431152344
 125440000, 0.10227298736572266
 156800000, 0.11177897453308105
  62720000,  0.1107797622680664
 125440000, 0.12896347045898438
 188160000, 0.14065980911254883
 250880000,  0.1465137004852295
 313600000, 0.17732596397399902
  94080000, 0.15622782707214355
 188160000,  0.1580355167388916
 282240000, 0.19687914848327637
 376320000, 0.19784784317016602
 470400000, 0.26503515243530273
 125440000, 0.21155500411987305
 250880000,  0.2125232219696045
 376320000, 0.26383543014526367
 501760000,  0.2506897449493408
 627200000, 0.33141589164733887
 156800000, 0.27291011810302734
 313600000, 0.26017117500305176
 470400000, 0.32392334938049316
 627200000, 0.30924177169799805
 784000000, 0.41353559494018555
  64000000, 0.12361645698547363
 128000000, 0.12594389915466309
 192000000, 0.15355658531188965
 256000000, 0.15616321563720703
 320000000, 0.19038915634155273
 128000000, 0.23905253410339355
 256000000,  0.2269151210784912
 384000000, 0.27635645866394043
 512000000, 0.27866244316101074
 640000000,  0.3383634090423584
 192000000, 0.32412028312683105
 384000000,  0.3291153907775879
 576000000,  0.3996288776397705
 768000000, 0.40675902366638184
 960000000, 0.49272656440734863
 256000000,  0.4228484630584717
 512000000,  0.4283747673034668
 768000000,  0.5200297832489014
1024000000,  0.5253982543945312
1280000000,  0.6444458961486816
 320000000,   0.532475471496582
 640000000,  0.5408577919006348
 960000000,  0.6625919342041016
1280000000,  0.6681673526763916
1600000000,  0.8132712841033936
  16000000, 0.04347538948059082
  32000000,  0.0415651798248291
  48000000, 0.04954075813293457
  64000000, 0.06132602691650391
  80000000, 0.06173539161682129
  32000000, 0.06920289993286133
  64000000, 0.06932663917541504
  96000000, 0.08368301391601562
 128000000, 0.10968255996704102
 160000000, 0.11764669418334961
  48000000, 0.09492778778076172
  96000000, 0.11084914207458496
 144000000, 0.11763429641723633
 192000000,  0.1306161880493164
 240000000, 0.15318560600280762
  64000000, 0.12658262252807617
 128000000,  0.1283879280090332
 192000000, 0.15462231636047363
 256000000, 0.18897199630737305
 320000000,   0.194016695022583
  80000000, 0.15454411506652832
 160000000, 0.15632104873657227
 240000000, 0.19070959091186523
 320000000,  0.2148420810699463
 400000000,  0.2405383586883545
  23040000, 0.06086993217468262
  46080000, 0.05988264083862305
  69120000,  0.0738532543182373
  92160000, 0.07462072372436523
 115200000,  0.0919497013092041
  46080000,  0.1026601791381836
  92160000, 0.10375666618347168
 138240000, 0.12504982948303223
 184320000, 0.12705612182617188
 230400000, 0.15304112434387207
  69120000, 0.16205883026123047
 138240000,  0.1474931240081787
 207360000, 0.17705774307250977
 276480000, 0.18000411987304688
 345600000,  0.2157440185546875
  92160000, 0.18579316139221191
 184320000, 0.18885016441345215
 276480000, 0.23206567764282227
 368640000, 0.22907304763793945
 460800000, 0.27416110038757324
 115200000, 0.23004865646362305
 230400000, 0.23473358154296875
 345600000, 0.29833555221557617
 460800000, 0.28395867347717285
 576000000,  0.3384859561920166
   5760000, 0.01599884033203125
  11520000,0.017963171005249023
  17280000,0.023987531661987305
  23040000,0.028047561645507812
  28800000,0.030997276306152344
  11520000,  0.0358738899230957
  23040000, 0.03622841835021973
  34560000, 0.04240608215332031
  46080000, 0.06220579147338868
  57600000,0.060300350189208984
  17280000,  0.0525059700012207
  34560000, 0.05191159248352051
  51840000, 0.05860304832458496
  69120000, 0.07158780097961426
  86400000, 0.07247257232666016
  23040000,  0.0647270679473877
  46080000, 0.07788276672363281
  69120000, 0.08397507667541504
  92160000, 0.10608696937561035
 115200000, 0.11100196838378906
  28800000, 0.08001041412353516
  57600000, 0.08050799369812012
  86400000, 0.10729742050170898
 115200000, 0.11554145812988281
 144000000, 0.12414789199829103
   2560000,0.013890266418457031
   5120000,0.013877153396606445
   7680000, 0.01747274398803711
  10240000,0.018327713012695312
  12800000,0.029557466506958008
   5120000,0.016327619552612305
  10240000,0.016452550888061523
  15360000,0.027637243270874023
  20480000, 0.03430509567260742
  25600000, 0.04158639907836914
   7680000, 0.02790379524230957
  15360000,0.029204845428466797
  23040000, 0.04047679901123047
  30720000,  0.0408782958984375
  38400000,0.050690412521362305
  10240000,0.028073549270629883
  20480000, 0.03310418128967285
  30720000, 0.04482603073120117
  40960000,0.040376901626586914
  51200000, 0.05044817924499512
  12800000,0.035982370376586914
  25600000, 0.03732156753540039
  38400000,0.048607587814331055
  51200000, 0.05670475959777832
  64000000,   0.068145751953125
 106172416,  0.1676492691040039
 212344832, 0.16911959648132324
 318517248, 0.21669363975524902
 424689664,  0.1999344825744629
 530862080,  0.2777390480041504
 212344832,  0.3072652816772461
 424689664,  0.3125803470611572
 637034496,  0.3983645439147949
 849379328,  0.3625335693359375
1061724160,  0.5255558490753174
 318517248,  0.4651458263397217
 637034496, 0.46911072731018066
 955551744,  0.6005244255065918
1274068992,  0.5401797294616699
1592586240,  0.7849063873291016
 424689664,  0.6074967384338379
 849379328,  0.6169178485870361
1274068992,  0.7777810096740723
1698758656,  0.7162296772003174
2123448320,  1.0359604358673096
 530862080,   0.770188570022583
1061724160,  0.7831344604492188
1592586240,  0.9795248508453369
2123448320,    0.88307785987854
2654310400,   1.276552438735962
  26543104, 0.06872940063476562
  53086208,  0.0641326904296875
  79629312, 0.07653117179870605
 106172416, 0.10056495666503906
 132715520, 0.11037659645080566
  53086208, 0.10387730598449707
 106172416, 0.10517454147338867
 159258624, 0.13083600997924805
 212344832, 0.16595745086669922
 265431040, 0.16917800903320312
  79629312, 0.14416718482971191
 159258624, 0.14605259895324707
 238887936, 0.18519091606140137
 318517248, 0.17918038368225098
 398146560,  0.2317352294921875
 106172416, 0.18462514877319336
 212344832, 0.18683385848999023
 318517248, 0.26218128204345703
 424689664, 0.22763705253601074
 530862080,  0.2974839210510254
 132715520, 0.22655820846557617
 265431040,  0.2293229103088379
 398146560,  0.2961251735687256
 530862080,  0.2722358703613281
 663577600, 0.35678696632385254
  54169600, 0.10514068603515625
 108339200,  0.1031033992767334
 162508800,  0.1289818286895752
 216678400, 0.11578512191772461
 270848000, 0.15460562705993652
 108339200, 0.18136262893676758
 216678400, 0.18505334854125977
 325017600,  0.2300882339477539
 433356800,   0.217118501663208
 541696000,  0.2944331169128418
 162508800, 0.26813626289367676
 325017600,  0.2828495502471924
 487526400,  0.3397231101989746
 650035200, 0.32219457626342773
 812544000, 0.43015456199645996
 216678400,  0.3468637466430664
 433356800, 0.35164690017700195
 650035200, 0.43979358673095703
 866713600, 0.40442967414855957
1083392000,  0.5690913200378418
 270848000,  0.4351627826690674
 541696000,  0.4420504570007324
 812544000,  0.5504837036132812
1083392000,  0.5034677982330322
1354240000,  0.7110171318054199
  13542400,0.039877891540527344
  27084800, 0.03919076919555664
  40627200,0.047602176666259766
  54169600, 0.05889487266540527
  67712000, 0.06092214584350586
  27084800, 0.06573748588562012
  54169600, 0.06607270240783691
  81254400, 0.07979774475097656
 108339200, 0.10504937171936035
 135424000, 0.11362433433532715
  40627200, 0.08864045143127441
  81254400, 0.10750365257263184
 121881600, 0.11850214004516602
 162508800, 0.12542462348937988
 203136000, 0.14549732208251953
  54169600, 0.11110377311706543
 108339200, 0.11261558532714844
 162508800, 0.13918304443359375
 216678400, 0.15263772010803223
 270848000,  0.1822986602783203
  67712000, 0.13704729080200195
 135424000, 0.13857173919677734
 203136000, 0.17136645317077637
 270848000,  0.1739645004272461
 338560000, 0.21672940254211426
  19501056,0.049295663833618164
  39002112,0.049823760986328125
  58503168, 0.06238865852355958
  78004224,  0.0522611141204834
  97505280, 0.06720256805419922
  39002112, 0.09934735298156738
  78004224, 0.08977770805358887
 117006336, 0.10530781745910645
 156008448, 0.09520244598388672
 195010560, 0.12608885765075684
  58503168, 0.12119388580322266
 117006336,  0.1229431629180908
 175509504,  0.1499159336090088
 234012672, 0.13847064971923828
 292515840,  0.1791224479675293
  78004224, 0.17718005180358887
 156008448,  0.1585378646850586
 234012672, 0.19038939476013184
 312016896,  0.1871786117553711
 390021120, 0.24442744255065918
  97505280,  0.1911005973815918
 195010560, 0.21204519271850586
 292515840, 0.23653125762939453
 390021120, 0.22757291793823242
 487526400, 0.29203104972839355
   4875264,0.014259576797485352
   9750528,0.015555620193481447
  14625792,0.020169496536254883
  19501056,0.024037837982177734
  24376320,0.029817581176757812
   9750528, 0.03269004821777344
  19501056, 0.03299260139465332
  29251584,  0.0392460823059082
  39002112, 0.05882406234741211
  48752640, 0.05897164344787598
  14625792, 0.04613327980041504
  29251584, 0.04654574394226074
  43877376,  0.0542912483215332
  58503168,  0.0675652027130127
  73128960, 0.06822991371154785
  19501056, 0.05704092979431152
  39002112,0.057602643966674805
  58503168, 0.08069276809692383
  78004224, 0.10988330841064453
  97505280, 0.10440278053283691
  24376320, 0.07047462463378906
  48752640,  0.0710146427154541
  73128960, 0.08328509330749512
  97505280, 0.11704540252685547
 121881600, 0.12158679962158203
   2166784,0.014003515243530273
   4333568,0.014434337615966797
   6500352,0.013903617858886719
   8667136,0.013979911804199219
  10833920, 0.01495218276977539
   4333568,0.016503572463989258
   8667136,0.016429424285888672
  13000704,0.022757530212402344
  17334272, 0.01655125617980957
  21667840,0.027098417282104492
   6500352,0.017449140548706055
  13000704, 0.02578425407409668
  19501056, 0.03694796562194824
  26001408,0.027786731719970703
  32501760, 0.03892159461975098
   8667136,0.022031068801879883
  17334272,0.022884368896484375
  26001408, 0.03414034843444824
  34668544, 0.02606987953186035
  43335680, 0.03732490539550781
  10833920,0.030298471450805664
  21667840, 0.03505516052246094
  32501760, 0.04488229751586914
  43335680, 0.03598976135253906
  54169600, 0.04481816291809082
  88510464, 0.14223670959472656
 177020928, 0.14549922943115234
 265531392, 0.17957687377929688
 354041856, 0.16698145866394043
 442552320, 0.22832226753234863
 177020928,  0.2726738452911377
 354041856, 0.27622127532958984
 531062784,  0.3398125171661377
 708083712,  0.3249552249908447
 885104640,  0.4424748420715332
 265531392,  0.4026916027069092
 531062784, 0.40791749954223633
 796594176, 0.49865603446960444
1062125568, 0.45742225646972656
1327656960,  0.6538245677947998
 354041856,  0.5244436264038086
 708083712,  0.5319266319274902
1062125568,  0.6496353149414062
1416167424,  0.5950703620910645
1770209280,   0.864022970199585
 442552320,  0.6678037643432617
 885104640,  0.6760601997375488
1327656960,   0.822319507598877
1770209280,  0.7381305694580078
2212761600,  1.0721511840820312
  22127616, 0.04496145248413086
  44255232, 0.04394793510437012
  66382848, 0.05867648124694824
  88510464, 0.05944204330444336
 110638080,  0.0640566349029541
  44255232, 0.08428502082824707
  88510464, 0.08429932594299316
 132765696, 0.10975074768066406
 177020928, 0.11208844184875488
 221276160, 0.11977052688598633
  66382848, 0.12300753593444826
 132765696, 0.12493491172790527
 199148544, 0.17932510375976562
 265531392,  0.1656944751739502
 331914240, 0.17684364318847656
  88510464, 0.16043305397033691
 177020928, 0.16211771965026855
 265531392,  0.2125856876373291
 354041856, 0.21755170822143555
 442552320, 0.22921991348266602
 110638080, 0.22520875930786133
 221276160, 0.20377850532531738
 331914240,  0.2669363021850586
 442552320,  0.2750535011291504
 553190400, 0.28819942474365234
  45158400, 0.08779358863830566
  90316800, 0.08751845359802246
 135475200, 0.10759329795837402
 180633600, 0.09295392036437988
 225792000,  0.1235976219177246
  90316800, 0.15816664695739746
 180633600,  0.1645655632019043
 270950400, 0.19686508178710938
 361267200, 0.18497395515441895
 451584000,  0.2470104694366455
 135475200, 0.23165130615234375
 270950400, 0.23584318161010742
 406425600,   0.285930871963501
 541900800, 0.26631903648376465
 677376000,  0.3594167232513428
 180633600,  0.3013908863067627
 361267200, 0.32320356369018555
 541900800, 0.36772871017456055
 722534400, 0.35131335258483887
 903168000,  0.4733412265777588
 225792000, 0.37567782402038574
 451584000,  0.3822958469390869
 677376000, 0.45781517028808594
 903168000,  0.4172534942626953
1128960000,  0.5895605087280273
  11289600,  0.0270388126373291
  22579200,0.027741670608520508
  33868800,0.038225650787353516
  45158400,0.036126136779785156
  56448000, 0.03840994834899902
  22579200,0.051796674728393555
  45158400, 0.05157041549682617
  67737600, 0.06491994857788086
  90316800, 0.06588292121887207
 112896000, 0.07029104232788086
  33868800, 0.07493066787719727
  67737600,  0.0749058723449707
 101606400, 0.09494352340698242
 135475200, 0.11062812805175781
 169344000, 0.10407662391662598
  45158400, 0.09644317626953125
  90316800, 0.09618520736694336
 135475200, 0.12261056900024413
 180633600, 0.12453174591064452
 225792000, 0.13283896446228027
  56448000, 0.12105321884155273
 112896000,  0.1367480754852295
 169344000, 0.15400362014770508
 225792000, 0.15852594375610352
 282240000, 0.16604399681091309
  16257024, 0.04297304153442383
  32514048, 0.04357266426086426
  48771072, 0.05265617370605469
  65028096,0.043776750564575195
  81285120, 0.05222201347351074
  32514048, 0.07429337501525879
  65028096, 0.07359766960144043
  97542144, 0.08913707733154297
 130056192, 0.07867932319641113
 162570240, 0.11658406257629395
  48771072,    0.10723876953125
  97542144, 0.10599350929260254
 146313216,  0.1273355484008789
 195084288,  0.1131281852722168
 243855360, 0.14483165740966797
  65028096, 0.13193702697753906
 130056192,  0.1339120864868164
 195084288,  0.1602005958557129
 260112384, 0.18199372291564941
 325140480,  0.2010202407836914
  81285120, 0.16752171516418457
 162570240, 0.16692614555358887
 243855360, 0.19889187812805176
 325140480, 0.18973493576049805
 406425600, 0.24907636642456055
   4064256,0.014131546020507812
   8128512,0.014154672622680664
  12192768,0.021468162536621094
  16257024,0.022282838821411133
  20321280,0.025493860244750977
   8128512,0.029337167739868164
  16257024,0.030304670333862305
  24385536, 0.03875398635864258
  32514048, 0.03465867042541504
  40642560, 0.03350377082824707
  12192768, 0.03822731971740723
  24385536,0.038648128509521484
  36578304, 0.04746699333190918
  48771072, 0.04819011688232422
  60963840, 0.05060887336730957
  16257024,0.047873735427856445
  32514048, 0.04837346076965332
  48771072,0.058667659759521484
  65028096, 0.07196950912475586
  81285120, 0.06977415084838867
  20321280, 0.06337547302246094
  40642560,0.061359167098999016
  60963840, 0.07370543479919434
  81285120, 0.07454347610473633
 101606400, 0.07757782936096191
   1806336,0.013852119445800781
   3612672,0.013841390609741211
   5419008,0.014005899429321289
   7225344,0.013864278793334961
   9031680,0.014040231704711914
   3612672,0.014073371887207031
   7225344,0.013971567153930664
  10838016,  0.0198056697845459
  14450688,0.014111518859863281
  18063360,0.016793489456176758
   5419008,0.018734216690063477
  10838016,0.021063566207885742
  16257024, 0.03139805793762207
  21676032,0.021079301834106445
  27095040,0.027943134307861328
   7225344,0.019257545471191406
  14450688,0.021095991134643555
  21676032, 0.03195929527282715
  28901376,0.022170543670654297
  36126720,0.031155586242675778
   9031680,0.029362201690673828
  18063360, 0.03143715858459473
  27095040,0.040387868881225586
  36126720, 0.02934718132019043
  45158400, 0.03635001182556152
  72454144, 0.12697625160217285
 144908288, 0.12874984741210938
 217362432, 0.15700864791870117
 289816576,  0.1510477066040039
 362270720,  0.1988232135772705
 144908288, 0.23607516288757324
 289816576, 0.23744559288024902
 434724864,  0.2947828769683838
 579633152,  0.2749447822570801
 724541440, 0.37517881393432617
 217362432,  0.3561820983886719
 434724864,  0.3511073589324951
 652087296,  0.4356827735900879
 869449728, 0.37894463539123535
1086812160,  0.5449724197387695
 289816576,   0.454998254776001
 579633152,  0.4602932929992676
 869449728,   0.570408821105957
1159266304,  0.5002334117889404
1449082880,  0.7200086116790771
 362270720,  0.5659170150756836
 724541440,  0.5794050693511963
1086812160,  0.7200257778167725
1449082880,  0.6164138317108154
1811353600,  0.8838338851928711
  18113536,0.041649818420410156
  36227072,  0.0418086051940918
  54340608,0.054245948791503906
  72454144, 0.05556678771972656
  90567680, 0.05871295928955078
  36227072, 0.07712244987487793
  72454144,  0.0776522159576416
 108681216, 0.10149073600769043
 144908288, 0.10326027870178223
 181135360, 0.11031436920166016
  54340608, 0.13277053833007812
 108681216, 0.12112641334533691
 163021824,  0.1506669521331787
 217362432, 0.15250325202941895
 271703040, 0.16204333305358887
  72454144,   0.138580322265625
 144908288, 0.14023470878601074
 217362432, 0.19143366813659668
 289816576, 0.19749045372009277
 362270720, 0.20582246780395508
  90567680,  0.1900951862335205
 181135360, 0.17165255546569824
 271703040, 0.23372507095336914
 362270720, 0.24290823936462402
 452838400, 0.25150322914123535
  36966400, 0.07924056053161621
  73932800, 0.07866811752319336
 110899200, 0.09359979629516602
 147865600, 0.08446216583251953
 184832000, 0.11010265350341797
  73932800, 0.13715052604675293
 147865600,  0.1395261287689209
 221798400, 0.16844701766967773
 295731200,  0.1635885238647461
 369664000,  0.2129194736480713
 110899200, 0.21738767623901367
 221798400, 0.20294404029846191
 332697600, 0.24648761749267578
 443596800, 0.22320270538330078
 554496000,  0.3038449287414551
 147865600,  0.2591688632965088
 295731200,  0.2628359794616699
 443596800,  0.3214232921600342
 591462400, 0.29749560356140137
 739328000, 0.40171146392822266
 184832000, 0.32309436798095703
 369664000,  0.3276658058166504
 554496000,  0.3986179828643799
 739328000, 0.35454368591308594
 924160000, 0.49711060523986816
   9241600,0.021445751190185547
  18483200,0.022625207901000977
  27724800, 0.03247785568237305
  36966400, 0.03382372856140137
  46208000, 0.03392815589904785
  18483200, 0.04813838005065918
  36966400, 0.04846787452697754
  55449600,0.059873342514038086
  73932800, 0.06084036827087402
  92416000, 0.06451821327209473
  27724800, 0.08408021926879883
  55449600, 0.07451081275939941
  83174400,    0.08856201171875
 110899200, 0.08940601348876953
 138624000, 0.09502148628234863
  36966400, 0.08449792861938477
  73932800, 0.08476734161376953
 110899200, 0.10945487022399902
 147865600, 0.11176538467407227
 184832000, 0.11791038513183594
  46208000, 0.10202765464782715
  92416000, 0.12436437606811522
 138624000, 0.13521862030029297
 184832000,  0.1380913257598877
 231040000, 0.14372706413269043
  13307904,0.035843849182128906
  26615808,0.036572933197021484
  39923712,0.045400381088256836
  53231616, 0.03871798515319824
  66539520, 0.04846310615539551
  26615808, 0.06345725059509277
  53231616, 0.06401586532592773
  79847424, 0.07495832443237305
 106463232, 0.06955265998840332
 133079040,  0.0870981216430664
  39923712, 0.09214377403259277
  79847424, 0.09224295616149902
 119771136, 0.12663483619689941
 159694848, 0.10178852081298828
 199618560, 0.12749433517456055
  53231616, 0.11482644081115723
 106463232, 0.11589479446411133
 159694848,  0.1367185115814209
 212926464, 0.14098238945007324
 266158080,  0.1725449562072754
  66539520, 0.14165210723876953
 133079040, 0.14261507987976074
 199618560,   0.191972017288208
 266158080, 0.17145466804504395
 332697600, 0.20857858657836914
   3326976,0.014229774475097656
   6653952,0.014075517654418945
   9980928,0.014035701751708984
  13307904,0.014127492904663086
  16634880, 0.01413106918334961
   6653952,  0.0182950496673584
  13307904,0.019430160522460938
  19961856,0.027148723602294922
  26615808, 0.02907419204711914
  33269760,0.029372692108154297
   9980928,0.034786224365234375
  19961856, 0.03478527069091797
  29942784,0.041963815689086914
  39923712, 0.04309391975402832
  49904640,  0.0549314022064209
  13307904, 0.04769301414489746
  26615808, 0.04256391525268555
  39923712, 0.05114150047302246
  53231616,0.051773786544799805
  66539520,  0.0548093318939209
  16634880,0.052056312561035156
  33269760,0.052550315856933594
  49904640,   0.063262939453125
  66539520, 0.07961797714233398
  83174400, 0.07518768310546875
   1478656,0.013901948928833008
   2957312,0.014113426208496094
   4435968,0.013854503631591797
   5914624,0.014031648635864258
   7393280,0.014021635055541992
   2957312,0.013991117477416992
   5914624,0.013826847076416016
   8871936,0.013751506805419922
  11829248, 0.01398324966430664
  14786560, 0.01416325569152832
   4435968, 0.01657867431640625
   8871936, 0.01642465591430664
  13307904,0.021338462829589844
  17743872, 0.01650404930114746
  22179840,0.022410869598388672
   5914624,0.013887405395507812
  11829248, 0.01643514633178711
  17743872, 0.02724146842956543
  23658496,0.020446300506591797
  29573120,0.030341625213623047
   7393280,0.025186777114868164
  14786560,0.026862621307373047
  22179840, 0.03488659858703613
  29573120,0.026221036911010742
  36966400, 0.03387618064880371
  58003456, 0.11222147941589355
 116006912, 0.10549259185791016
 174010368, 0.12984776496887207
 232013824,  0.1329195499420166
 290017280,  0.1671144962310791
 116006912, 0.17818546295166016
 232013824, 0.18143439292907715
 348020736, 0.23274612426757812
 464027648, 0.21191930770874023
 580034560,  0.2968733310699463
 174010368, 0.26730918884277344
 348020736, 0.27190566062927246
 522031104,   0.352447509765625
 696041472, 0.31444239616394043
 870051840, 0.43779993057250977
 232013824,  0.3454287052154541
 464027648,  0.3498051166534424
 696041472,   0.457050085067749
 928055296,  0.3956613540649414
1160069120,  0.5667855739593506
 290017280, 0.43642544746398926
 580034560, 0.44057774543762207
 870051840,  0.5747888088226318
1160069120,   0.501197099685669
1450086400,   0.716264009475708
  14500864, 0.03977251052856445
  29001728,  0.0394129753112793
  43502592,0.040851593017578125
  58003456, 0.04095792770385742
  72504320,0.055144309997558594
  29001728, 0.07373309135437012
  58003456, 0.07400274276733398
  87005184, 0.07599163055419922
 116006912, 0.07706093788146973
 145008640, 0.10120058059692383
  43502592,    0.09222412109375
  87005184, 0.09246540069580078
 130507776, 0.09938287734985352
 174010368,  0.0999155044555664
 217512960, 0.13765692710876465
  58003456,  0.1256575584411621
 116006912, 0.12615251541137695
 174010368, 0.13453936576843262
 232013824,  0.1539134979248047
 290017280, 0.18591547012329102
  72504320, 0.15589523315429688
 145008640, 0.15482854843139648
 217512960, 0.16579890251159668
 290017280, 0.16788601875305176
 362521600, 0.22802209854125977
  29593600, 0.06345582008361816
  59187200, 0.06339502334594727
  88780800, 0.07755732536315918
 118374400, 0.07640290260314941
 147968000, 0.08952975273132324
  59187200, 0.10536503791809082
 118374400, 0.10696983337402344
 177561600, 0.13403558731079102
 236748800, 0.13598966598510742
 295936000,  0.1728498935699463
  88780800, 0.18027520179748535
 177561600, 0.16196131706237793
 266342400, 0.20098519325256348
 355123200, 0.18813562393188477
 443904000, 0.25559306144714355
 118374400, 0.20087194442749023
 236748800, 0.20371341705322266
 355123200, 0.25728511810302734
 473497600, 0.23445916175842285
 591872000,   0.319749116897583
 147968000, 0.25257301330566406
 295936000, 0.25609302520751953
 443904000, 0.33533430099487305
 591872000,  0.2962760925292969
 739840000, 0.39911556243896484
   7398400,0.019273042678833008
  14796800,0.019736289978027344
  22195200,0.022166013717651367
  29593600,0.023106098175048828
  36992000,0.031146764755249027
  14796800, 0.04613494873046875
  29593600, 0.04616880416870117
  44390400, 0.04720020294189453
  59187200, 0.04743027687072754
  73984000, 0.06068730354309082
  22195200,  0.0565648078918457
  44390400,  0.0568695068359375
  66585600, 0.05834364891052246
  88780800,0.059082984924316406
 110976000, 0.07844161987304688
  29593600, 0.09122276306152344
  59187200, 0.07605552673339844
  88780800, 0.07849645614624023
 118374400, 0.07908773422241211
 147968000,  0.1036996841430664
  36992000, 0.09229016304016113
  73984000, 0.09238171577453613
 110976000, 0.09671163558959961
 147968000,  0.0981147289276123
 184960000,  0.1277623176574707
  10653696,0.027065277099609375
  21307392, 0.02913665771484375
  31961088, 0.03779268264770508
  42614784, 0.03401517868041992
  53268480,0.040520668029785156
  21307392, 0.04962730407714844
  42614784,0.049884796142578125
  63922176, 0.06079220771789551
  85229568, 0.06079888343811035
 106536960, 0.06880497932434082
  31961088, 0.08683300018310547
  63922176, 0.08163213729858398
  95883264, 0.09201788902282715
 127844352, 0.08701372146606445
 159805440, 0.10169100761413574
  42614784, 0.09217977523803711
  85229568, 0.09129619598388672
 127844352, 0.11063408851623535
 170459136, 0.12437796592712402
 213073920,  0.1414802074432373
  53268480, 0.11287212371826172
 106536960, 0.11331558227539062
 159805440,  0.1378159523010254
 213073920, 0.17344284057617188
 266342400, 0.17381668090820312
   2663424,0.014264345169067383
   5326848,0.014062166213989258
   7990272,0.013991594314575195
  10653696,0.014041662216186523
  13317120,0.014265775680541992
   5326848,0.015993118286132812
  10653696,0.016747474670410156
  15980544,0.019268274307250977
  21307392,0.019737720489501953
  26634240,0.025945186614990234
   7990272, 0.02340245246887207
  15980544,0.024283885955810547
  23970816,0.026650190353393555
  31961088, 0.02698802947998047
  39951360,0.035080671310424805
  10653696, 0.03619742393493652
  21307392, 0.03658652305603027
  31961088,0.038027286529541016
  42614784, 0.04757285118103027
  53268480, 0.05485677719116211
  13317120,  0.0486147403717041
  26634240, 0.04633474349975586
  39951360, 0.04746389389038086
  53268480, 0.04770803451538086
  66585600,0.059560298919677734
   1183744,0.013826847076416016
   2367488,0.013945341110229492
   3551232,0.013873815536499023
   4734976,0.014039754867553711
   5918720, 0.01406717300415039
   2367488,0.013839244842529297
   4734976,0.013988971710205078
   7102464,  0.0138702392578125
   9469952, 0.01395416259765625
  11837440,0.014136314392089844
   3551232,0.013893365859985352
   7102464,0.014015674591064453
  10653696, 0.01618170738220215
  14204928,0.014062881469726562
  17756160,0.021279096603393555
   4734976,0.014275789260864258
   9469952,0.013783931732177734
  14204928,0.020116806030273438
  18939904,0.018541336059570312
  23674880,0.029155731201171875
   5918720, 0.01694941520690918
  11837440,0.019648075103759766
  17756160,0.028450489044189453
  23674880,0.026497840881347656
  29593600, 0.03529238700866699
  45158400, 0.08973217010498047
  90316800, 0.08481884002685547
 135475200,  0.0986630916595459
 180633600, 0.10379505157470703
 225792000, 0.12844443321228027
  90316800, 0.15393280982971191
 180633600,  0.1547548770904541
 270950400,  0.1847829818725586
 361267200, 0.17185401916503906
 451584000,  0.2386765480041504
 135475200, 0.22279691696166992
 270950400, 0.22509336471557617
 406425600,  0.2716953754425049
 541900800, 0.24763035774230957
 677376000,  0.3428833484649658
 180633600, 0.29288268089294434
 361267200, 0.29623866081237793
 541900800, 0.35718226432800293
 722534400, 0.32165098190307617
 903168000,   0.447390079498291
 225792000,  0.3643300533294678
 451584000,  0.3698263168334961
 677376000, 0.44455981254577637
 903168000, 0.39234328269958496
1128960000,  0.5601117610931396
  11289600,0.034596920013427734
  22579200,0.034781455993652344
  33868800, 0.03601884841918945
  45158400, 0.03670477867126465
  56448000, 0.03933405876159668
  22579200, 0.05594301223754883
  45158400,0.056062936782836914
  67737600, 0.05674600601196289
  90316800, 0.05746650695800781
 112896000, 0.06090259552001953
  33868800, 0.08962464332580566
  67737600, 0.08918023109436035
 101606400, 0.08965802192687988
 135475200, 0.09025406837463379
 169344000, 0.09674930572509766
  45158400, 0.12170600891113281
  90316800,  0.1087191104888916
 135475200, 0.10804128646850586
 180633600, 0.10827779769897461
 225792000,  0.1196436882019043
  56448000, 0.13959455490112305
 112896000, 0.13895654678344727
 169344000, 0.14093518257141113
 225792000,  0.1419510841369629
 282240000,  0.1536545753479004
  23040000, 0.05005955696105957
  46080000,0.050305843353271484
  69120000, 0.05925297737121582
  92160000, 0.06416487693786621
 115200000,  0.0661473274230957
  46080000, 0.09092354774475098
  92160000, 0.09124994277954102
 138240000, 0.10810470581054688
 184320000, 0.11413145065307617
 230400000,  0.1378026008605957
  69120000, 0.13134312629699707
 138240000, 0.13162469863891602
 207360000,  0.1562023162841797
 276480000, 0.15125799179077148
 345600000, 0.19472217559814453
  92160000, 0.19177532196044922
 184320000,  0.1715388298034668
 276480000, 0.20277023315429688
 368640000,  0.1889185905456543
 460800000, 0.25679469108581543
 115200000, 0.21001458168029785
 230400000, 0.21283507347106934
 345600000, 0.25217771530151367
 460800000,  0.2292928695678711
 576000000, 0.30940723419189453
   5760000,0.017038345336914062
  11520000, 0.01725935935974121
  17280000,0.019260644912719727
  23040000,0.019687891006469727
  28800000,0.022531747817993164
  11520000, 0.03148365020751953
  23040000,0.031993865966796875
  34560000, 0.03284621238708496
  46080000, 0.03323984146118164
  57600000,  0.0349884033203125
  17280000, 0.05493903160095215
  34560000, 0.05386161804199219
  51840000,0.054173946380615234
  69120000,0.054435014724731445
  86400000, 0.05653071403503418
  23040000, 0.07764267921447754
  46080000, 0.07114028930664062
  69120000, 0.06634020805358887
  92160000, 0.06382107734680176
 115200000, 0.06761574745178223
  28800000, 0.08514642715454102
  57600000,  0.0830681324005127
  86400000, 0.08336019515991211
 115200000,  0.0835256576538086
 144000000, 0.08945345878601074
   8294400,0.017553091049194336
  16588800, 0.01853466033935547
  24883200,0.026761293411254883
  33177600, 0.02511000633239746
  41472000, 0.02907395362854004
  16588800,0.041779518127441406
  33177600,0.042028188705444336
  49766400,0.049196481704711914
  66355200,0.052495718002319336
  82944000, 0.05424022674560547
  24883200, 0.06051945686340332
  49766400, 0.06055045127868652
  74649600, 0.06972765922546387
  99532800, 0.07395195960998535
 124416000, 0.07648658752441406
  33177600, 0.09256100654602051
  66355200, 0.08633208274841309
  99532800, 0.09003686904907227
 132710400, 0.10280585289001465
 165888000,  0.1133718490600586
  41472000,  0.0958094596862793
  82944000, 0.09605622291564941
 124416000,  0.1101527214050293
 165888000, 0.11734461784362793
 207360000,  0.1379680633544922
   2073600,0.014086008071899414
   4147200,0.014225482940673828
   6220800,0.013973236083984375
   8294400,0.014037609100341797
  10368000,0.014194726943969727
   4147200,0.014556407928466797
   8294400,0.014410257339477539
  12441600,0.014166116714477539
  16588800, 0.01408839225769043
  20736000, 0.01427006721496582
   6220800, 0.02800893783569336
  12441600,0.029091596603393555
  18662400,0.031018018722534176
  24883200, 0.03132033348083496
  31104000,0.034294843673706055
   8294400,0.030225038528442383
  16588800,0.031024456024169922
  24883200,0.032962799072265625
  33177600, 0.03171229362487793
  41472000,0.033075571060180664
  10368000, 0.04130744934082031
  20736000, 0.04169964790344238
  31104000,  0.0401461124420166
  41472000, 0.04046773910522461
  51840000,0.042159318923950195
    921600, 0.01373434066772461
   1843200,0.013804435729980469
   2764800,0.013867378234863281
   3686400, 0.01384878158569336
   4608000,0.013957023620605469
   1843200,0.013801813125610352
   3686400,0.013840436935424805
   5529600,0.013847112655639648
   7372800,0.014084815979003906
   9216000,0.014099836349487305
   2764800,0.013902664184570312
   5529600, 0.01388239860534668
   8294400,0.013989448547363281
  11059200,0.013964414596557617
  13824000,0.014036417007446289
   3686400,0.014042139053344727
   7372800,0.013924598693847656
  11059200,0.013887643814086914
  14745600,0.014196157455444336
  18432000,0.015133857727050781
   4608000,0.016510486602783203
   9216000,0.016463041305541992
  13824000,  0.0222318172454834
  18432000,0.020454883575439453
  23040000,0.025573253631591797
  33918976,  0.0736093521118164
  67837952, 0.06363606452941895
 101756928, 0.07773303985595703
 135675904, 0.10160088539123535
 169594880, 0.11057353019714355
  67837952, 0.10316109657287598
 135675904, 0.10504794120788574
 203513856,  0.1346879005432129
 271351808, 0.14608311653137207
 339189760, 0.19345712661743164
 101756928,  0.1566486358642578
 203513856, 0.15972518920898438
 305270784,  0.2021503448486328
 407027712, 0.19930219650268555
 508784640, 0.26872968673706055
 135675904, 0.19903111457824707
 271351808, 0.20111608505249023
 407027712,  0.2587277889251709
 542703616,  0.2621445655822754
 678379520, 0.35482335090637207
 169594880,  0.2512931823730469
 339189760, 0.25503110885620117
 508784640, 0.32511210441589355
 678379520, 0.31978774070739746
 847974400,  0.4245033264160156
  17305600,0.039273738861083984
  34611200, 0.03948521614074707
  51916800, 0.04746222496032715
  69222400, 0.05984020233154297
  86528000,  0.0621492862701416
  34611200, 0.06275224685668945
  69222400, 0.06352353096008301
 103833600, 0.07821226119995117
 138444800, 0.10364174842834473
 173056000, 0.11216378211975098
  51916800, 0.09383034706115723
 103833600, 0.09462952613830566
 155750400,  0.1171119213104248
 207667200,  0.1333153247833252
 259584000,   0.155928373336792
  69222400, 0.11689972877502441
 138444800,   0.117279052734375
 207667200, 0.14706778526306152
 276889600,   0.160444974899292
 346112000, 0.20899176597595215
  86528000,  0.1460740566253662
 173056000, 0.14875268936157227
 259584000, 0.18382644653320312
 346112000, 0.20779633522033691
 432640000, 0.24876809120178225
   6230016,0.014065027236938477
  12460032,0.014243602752685547
  18690048,0.020405054092407227
  24920064, 0.02092885971069336
  31150080,0.027192354202270508
  12460032,0.027345895767211914
  24920064,0.027940988540649414
  37380096, 0.03541111946105957
  49840128,0.044023990631103516
  62300160, 0.04633736610412598
  18690048, 0.04451417922973633
  37380096, 0.04454398155212402
  56070144,0.052518606185913086
  74760192, 0.06626296043395996
  93450240,  0.0678565502166748
  24920064,0.054357290267944336
  49840128,0.054415225982666016
  74760192, 0.06430912017822266
  99680256,  0.0927271842956543
 124600320,  0.0982358455657959
  31150080, 0.06684517860412598
  62300160, 0.06709671020507812
  93450240, 0.07970666885375977
 124600320, 0.12697243690490723
 155750400, 0.11278772354125977
    692224,0.013596296310424805
   1384448,0.013524293899536133
   2076672, 0.01390385627746582
   2768896,0.013940811157226562
   3461120,0.013849496841430664
   1384448,0.013559818267822266
   2768896,0.013623714447021484
   4153344,  0.0139007568359375
   5537792,0.014067649841308594
   6922240,0.013864278793334961
   2076672,0.013666629791259766
   4153344,0.013562440872192383
   6230016,0.013894081115722656
   8306688,0.013954877853393555
  10383360,0.013996124267578125
   2768896, 0.01360011100769043
   5537792, 0.01360011100769043
   8306688,0.013879776000976562
  11075584,0.014188051223754883
  13844480,0.014306068420410156
   3461120,0.013695001602172852
   6922240,0.013790607452392578
  10383360,0.013916254043579102
  13844480,0.013991355895996094
  17305600,0.014098644256591797
  24285184, 0.05267763137817383
  48570368,  0.0532686710357666
  72855552, 0.06702852249145508
  97140736, 0.09163522720336914
 121425920, 0.10203957557678223
  48570368, 0.09074878692626953
  97140736, 0.09099745750427246
 145711104, 0.11501622200012207
 194281472, 0.12712740898132324
 242851840, 0.15382790565490723
  72855552, 0.12778878211975098
 145711104, 0.12866640090942383
 218566656, 0.16529250144958496
 291422208, 0.16324949264526367
 364277760, 0.21422529220581055
  97140736, 0.16489291191101074
 194281472, 0.16697955131530762
 291422208, 0.21612119674682617
 388562944, 0.20693588256835938
 485703680,  0.2754065990447998
 121425920,  0.2010641098022461
 242851840, 0.20393919944763184
 364277760,  0.2671988010406494
 485703680, 0.23923802375793457
 607129600,  0.3234696388244629
  12390400, 0.03228116035461426
  24780800,0.031279563903808594
  37171200,0.039675235748291016
  49561600,  0.0505986213684082
  61952000,0.055212974548339844
  24780800, 0.05474090576171875
  49561600,0.055165767669677734
  74342400, 0.06798720359802246
  99123200, 0.09209585189819336
 123904000, 0.10267281532287598
  37171200, 0.07708215713500977
  74342400, 0.07718801498413086
 111513600,  0.0954434871673584
 148684800, 0.11536073684692383
 185856000,  0.1388866901397705
  49561600, 0.09841489791870117
  99123200, 0.09915852546691895
 148684800, 0.12346959114074707
 198246400, 0.13504457473754883
 247808000, 0.16250348091125488
  61952000, 0.11812424659729004
 123904000, 0.11887550354003906
 185856000,  0.1504213809967041
 247808000, 0.15289521217346191
 309760000, 0.19368863105773926
   4460544,0.014088630676269531
   8921088,0.014106273651123047
  13381632,0.015006780624389648
  17842176,0.017920255661010742
  22302720,0.024364233016967773
   8921088,0.020999670028686523
  17842176,  0.0224459171295166
  26763264,0.029748201370239258
  35684352, 0.03865933418273926
  44605440, 0.04287528991699219
  13381632, 0.03472471237182617
  26763264,0.034743309020996094
  40144896, 0.04281258583068848
  53526528,0.056905269622802734
  66908160,0.059114933013916016
  17842176, 0.04484248161315918
  35684352,  0.0450899600982666
  53526528,  0.0545039176940918
  71368704, 0.08937287330627441
  89210880, 0.09237837791442871
  22302720, 0.05362582206726074
  44605440,0.054097652435302734
  66908160,  0.0654146671295166
  89210880, 0.09075736999511719
 111513600, 0.09984540939331055
    495616,0.015247821807861328
    991232,0.013319253921508789
   1486848,0.013432741165161133
   1982464,0.013911724090576172
   2478080,0.014039039611816406
    991232, 0.01377105712890625
   1982464,0.014062166213989258
   2973696,0.013822078704833984
   3964928,0.014468669891357422
   4956160,0.014000892639160156
   1486848,0.013873815536499023
   2973696,0.013779401779174805
   4460544,0.013988256454467773
   5947392,0.013998031616210938
   7434240, 0.01413869857788086
   1982464,0.014351367950439453
   3964928,0.013886213302612305
   5947392, 0.01398015022277832
   7929856,0.013975381851196289
   9912320, 0.01421809196472168
   2478080,0.013809919357299805
   4956160,0.014023303985595703
   7434240,0.013786077499389648
   9912320,0.014328479766845703
  12390400, 0.01408696174621582
  16257024, 0.04802846908569336
  32514048, 0.04473137855529785
  48771072, 0.04235696792602539
  65028096, 0.04300975799560547
  81285120, 0.05488276481628418
  32514048, 0.07138991355895996
  65028096, 0.07171154022216797
  97542144, 0.07429003715515137
 130056192, 0.07520890235900879
 162570240,  0.1005849838256836
  48771072, 0.10070443153381348
  97542144,  0.1016850471496582
 146313216, 0.10651206970214844
 195084288, 0.10756182670593262
 243855360, 0.14673066139221191
  65028096, 0.12062931060791016
 130056192, 0.12078642845153809
 195084288, 0.13124823570251465
 260112384, 0.13447284698486328
 325140480, 0.18150591850280762
  81285120, 0.15390849113464355
 162570240, 0.15210175514221191
 243855360, 0.16450762748718262
 325140480,  0.1651012897491455
 406425600, 0.22962522506713867
   8294400,    0.01751708984375
  16588800, 0.01834249496459961
  24883200,0.021120309829711914
  33177600, 0.02140331268310547
  41472000, 0.02971625328063965
  16588800,  0.0441591739654541
  33177600, 0.04453682899475098
  49766400, 0.04537510871887207
  66355200,0.045421600341796875
  82944000,  0.0591282844543457
  24883200,  0.0610964298248291
  49766400,0.061321258544921875
  74649600, 0.06288647651672363
  99532800, 0.06374955177307129
 124416000, 0.08351540565490723
  33177600, 0.07089591026306152
  66355200, 0.07123064994812012
  99532800,  0.0747673511505127
 132710400,  0.0761728286743164
 165888000, 0.10195064544677734
  41472000, 0.08933019638061523
  82944000, 0.08932018280029297
 124416000, 0.09442853927612305
 165888000, 0.09601926803588867
 207360000, 0.12695741653442383
   2985984,0.014084815979003906
   5971968,0.014096736907958984
   8957952,0.014082193374633789
  11943936,0.014118671417236328
  14929920,0.013937711715698242
   5971968,0.014353513717651367
  11943936,0.021005630493164062
  17915904,  0.0232241153717041
  23887872,0.023612499237060547
  29859840,0.030676603317260742
   8957952,0.030649662017822266
  17915904, 0.03127574920654297
  26873856,0.032419443130493164
  35831808, 0.03287053108215332
  44789760, 0.03917527198791504
  11943936,0.030975103378295902
  23887872, 0.03151273727416992
  35831808, 0.03265738487243652
  47775744, 0.03300976753234863
  59719680,0.043244361877441406
  14929920, 0.04130911827087402
  29859840,0.041519880294799805
  44789760, 0.04256415367126465
  59719680, 0.04258322715759277
  74649600,0.054784536361694336
    331776,0.013177156448364258
    663552,0.013177156448364258
    995328,0.013273954391479492
   1327104,0.013183832168579102
   1658880, 0.01346445083618164
    663552,0.013247251510620117
   1327104,0.013274431228637695
   1990656,0.013438940048217773
   2654208,0.013469457626342773
   3317760,0.013712406158447266
    995328,0.013355493545532227
   1990656,0.013687849044799805
   2985984,0.013659000396728516
   3981312,0.013643503189086914
   4976640,0.014001846313476562
   1327104,0.013353109359741211
   2654208,0.013507604598999023
   3981312,0.013741731643676758
   5308416,0.013547897338867188
   6635520,0.013999223709106445
   1658880,0.013669252395629883
   3317760,0.013791322708129883
   4976640,0.013731718063354492
   6635520,0.013750314712524414
   8294400, 0.01390218734741211
   9834496,0.030568838119506836
  19668992, 0.03086090087890625
  29503488, 0.03328537940979004
  39337984, 0.03460335731506348
  49172480,0.036687374114990234
  19668992, 0.05135965347290039
  39337984,0.051711320877075195
  59006976, 0.05271124839782715
  78675968, 0.05283164978027344
  98344960,0.055513620376586914
  29503488, 0.08581709861755371
  59006976, 0.08402109146118164
  88510464, 0.08481454849243164
 118013952, 0.08506250381469727
 147517440, 0.08761239051818848
  39337984, 0.09806299209594727
  78675968, 0.09865355491638184
 118013952, 0.10025143623352051
 157351936, 0.10101056098937988
 196689920, 0.10647058486938477
  49172480,  0.1277787685394287
  98344960,  0.1283409595489502
 147517440, 0.13048076629638672
 196689920, 0.13077497482299805
 245862400, 0.13750982284545898
   5017600, 0.01543593406677246
  10035200, 0.01564645767211914
  15052800,0.016894102096557617
  20070400,0.017702102661132812
  25088000, 0.02048492431640625
  10035200, 0.02353191375732422
  20070400, 0.02451467514038086
  30105600,0.028270959854125977
  40140800, 0.02879476547241211
  50176000, 0.03177309036254883
  15052800, 0.04900217056274414
  30105600,0.049173593521118164
  45158400,  0.0501253604888916
  60211200,0.050283193588256836
  75264000, 0.05193519592285156
  20070400, 0.05831456184387207
  40140800,0.058623313903808594
  60211200, 0.05897331237792969
  80281600, 0.05917787551879883
 100352000, 0.06119060516357422
  25088000, 0.07581830024719238
  50176000, 0.07580399513244629
  75264000, 0.07627344131469727
 100352000, 0.07661628723144531
 125440000, 0.07876181602478027
   1806336,0.014134645462036133
   3612672,0.014129400253295898
   5419008,0.014116287231445312
   7225344,0.014137506484985352
   9031680,0.014148950576782227
   3612672,0.014213085174560547
   7225344,0.014019966125488281
  10838016,0.014206886291503906
  14450688, 0.01407313346862793
  18063360,0.016453266143798828
   5419008,0.023659467697143555
  10838016,0.023992538452148438
  16257024,0.026788711547851562
  21676032, 0.02703547477722168
  27095040,0.030420780181884766
   7225344,0.027565479278564453
  14450688, 0.02803349494934082
  21676032,0.030624389648437503
  28901376, 0.03070235252380371
  36126720,0.033971548080444336
   9031680,0.033072710037231445
  18063360, 0.03351593017578125
  27095040,0.034002065658569336
  36126720, 0.03141903877258301
  45158400,  0.0341949462890625
    200704,0.013082504272460938
    401408,0.013183355331420898
    602112,0.013153553009033203
    802816, 0.01327824592590332
   1003520,0.013231277465820312
    401408, 0.01329350471496582
    802816,0.013285636901855469
   1204224,0.013180732727050781
   1605632, 0.01323556900024414
   2007040,0.013320684432983398
    602112,0.013233423233032227
   1204224,0.013276338577270508
   1806336,0.013281106948852539
   2408448,0.013669490814208984
   3010560,0.013840675354003906
    802816,0.013273477554321289
   1605632,0.013346433639526367
   2408448,0.013379573822021484
   3211264,0.013434648513793945
   4014080,0.013586282730102539
   1003520,0.013352155685424805
   2007040,0.013294696807861328
   3010560, 0.01363372802734375
   4014080,0.013714790344238281
   5017600,0.013886451721191406


==> csv/inf_exps/inf_sol_1.csv <==
 cand,                  ans
10000,  0.02431322574615587
10000,  0.02603919506073015
10000, 0.025765042304993088
10000,   0.0180574941635134
10000,  0.02119504928588891
10000, 0.005229902267456156
10000, 0.012419571876525941
 8464,  0.01952044010162467
 8464,  0.03655139923095742
 8464,  0.02013551712036194
 8464,  0.02491782188415546
 8464,  0.01309699535369896
 8464, 0.004932503700256425
 8464, 0.009080858230590875
 7056, 0.019033699035645543
 7056, 0.004812879562378126
 7056, 0.016089935302734736
 7056,0.0052700662612916805
 7056, 0.010849003791809279
 7056, 0.007208375930786219
 7056, 0.007957386970520054
 5776,  0.02316870689392166
 5776,   0.0114039087295535
 5776, 0.018354272842407485
 5776, 0.006892910003662231
 5776,  0.00819898128509532
 5776, 0.001236786842346248
 5776, 0.007959876060485878
 4624, 0.023652524948120816
 4624,   0.0113289499282838
 4624, 0.016780614852905495
 4624,0.0064506816864014875
 4624, 0.005822782516479616
 4624,0.0022861194610596307
 4624, 0.009252142906188985
 3600, 0.018876080513000965
 3600, 0.007425413131713979
 3600, 0.013881978988647783
 3600,0.0018417787551880931
 3600, 0.002060098648071415
 3600,0.0049387788772583254
 3600, 0.011309962272644079
 2704, 0.024475364685058832
 2704, 0.015704607963562184
 2704, 0.001073780059814555
 2704, 0.013724117279052763
 1936,  0.02900511264801057
 1936, 0.019780087471008453
 1936,0.0026596355438233675
 1936, 0.013984704017639184
 1296, 0.016135387420654443
 1296, 0.006875982284545984
 1296, 0.007945222854614293
 1296, 0.013181829452514672
  784, 0.007586984634399519
  784,0.0009079837799073106
  784, 0.007564878463745167
  784, 0.013101329803466817


==> csv/inf_exps/inf_sol_in.csv <==
 cand,                   ans
10000,   0.14477799502285982
10000,   0.03578859329223616
10000,    0.0813548114083027
10000,  0.020247989134354993
10000,   0.03489031531594011
10000,  0.011745646216652583
10000,  0.002060032324357454
 8464,   0.11390188390558376
 8464,  0.027864955555308824
 8464,   0.06451572028073382
 8464,   0.01574627659537567
 8464,   0.03148284955458197
 8464,  0.008731606656854768
 8464,  0.003122814785350432
 7056,   0.10046768231825376
 7056,   0.03556807171214699
 7056,  0.058236053640192076
 7056,  0.020593798810785435
 7056,  0.025452156500382794
 7056,  0.009250443631952432
 7056, 0.0035974090749567103
 5776,   0.08810054865750372
 5776,   0.02937795855782238
 5776,  0.049972421906210984
 5776,  0.018508934541182062
 5776,   0.02294690955768927
 5776,  0.008923483761874108
 5776,  0.002396640777587878
 4624,   0.06361454486846918
 4624,  0.022792437293312706
 4624,   0.03799447926607985
 4624,  0.015358933535489144
 4624,  0.017988146001642363
 4624,  0.007108710028908449
 4624, 0.0006129364533857748
 3600,  0.055805680101567945
 3600,  0.025746181227944087
 3600,   0.03333788871765131
 3600,   0.01691631100394507
 3600,  0.017082116820595447
 3600,  0.006775850816206477
 3600,  0.000636744932694857
 2704,  0.031123635985634446
 2704,  0.017374294020912784
 2704,  0.009144313552162844
 2704,-6.660764867609525e-05
 1936,   0.02453630360690018
 1936,   0.01283626122908152
 1936,   0.00605009209025989
 1936,-2.221150831743096e-05
 1296,  0.021415967941284142
 1296,  0.013688656633550442
 1296,  0.005247889865528439
 1296, 4.633643410421537e-05
  784,    0.0230803298950195
  784,  0.014345050725069877
  784, 0.0047176127000288365
  784,7.5318596579714014e-06


==> csv/inf_exps/inf_sol_inout.csv <==
 cand,                   ans
10000,  0.025766431201588003
10000,  0.007203001976013174
10000,   0.01366263779726895
10000,    0.0048617679422552
10000,  0.005350905331698325
10000, 0.0026693240079012776
10000, 0.0017652780359441594
 8464,  0.023171174742958767
 8464,  0.006745858625932161
 8464,   0.01231409202922476
 8464, 0.0044175091656771595
 8464,  0.004163101369684397
 8464, 0.0031296704032204373
 8464, 0.0008434013886885212
 7056,  0.018088496381586244
 7056,  0.004463295503096154
 7056,  0.009332568428733146
 7056, 0.0025074932791969984
 7056,  0.003853767568414865
 7056,  0.001157591126181863
 7056, 0.0004104926369406948
 5776,  0.013923117030750637
 5776,   0.00407082644375889
 5776,  0.007548671635714446
 5776,  0.001995784586126155
 5776,  0.003180585341020066
 5776,   0.00121758591045033
 5776, 0.0004868268966674808
 4624,  0.012507729530334494
 4624,  0.003314336863431064
 4624, 0.0066616474498401995
 4624, 0.0013110576976429408
 4624, 0.0030407879569313706
 4624, 0.0007881728085604583
 4624, 0.0007307226007634959
 3600,  0.008483298041603776
 3600,0.00039513024416836656
 3600,  0.004335231781005866
 3600,-4.170504483309509e-05
 3600, 0.0018123856457797002
 3600,0.00012828523462469002
 3600, 0.0002247745340520687
 2704,  0.008895820704373433
 2704,  0.005571259585293857
 2704,  0.002926115122708406
 2704, 3.494999625466063e-05
 1936,  0.006415489803661009
 1936,  0.004360202009027654
 1936, 0.0028364272551103034
 1936,1.0434930974786115e-05
 1296, 0.0032608604431152363
 1296, 0.0016525056145407953
 1296, 0.0006734271482987837
 1296,2.5511654940518248e-05
  784, 0.0004270935058593786
  784,0.00024241577495227873
  784,0.00022084062749689118
  784,2.8223124417391283e-05


==> csv/inf_exps/ks_sol_1.csv <==
 cand,                  ans
 49.0,  0.02431322574615587
12.25,  0.02603919506073015
 25.0, 0.025765042304993088
 6.25,   0.0180574941635134
  9.0,  0.02119504928588891
 2.25, 0.005229902267456156
  1.0, 0.012419571876525941
 49.0,  0.01952044010162467
12.25,  0.03655139923095742
 25.0,  0.02013551712036194
 6.25,  0.02491782188415546
  9.0,  0.01309699535369896
 2.25, 0.004932503700256425
  1.0, 0.009080858230590875
 49.0, 0.019033699035645543
12.25, 0.004812879562378126
 25.0, 0.016089935302734736
 6.25,0.0052700662612916805
  9.0, 0.010849003791809279
 2.25, 0.007208375930786219
  1.0, 0.007957386970520054
 49.0,  0.02316870689392166
12.25,   0.0114039087295535
 25.0, 0.018354272842407485
 6.25, 0.006892910003662231
  9.0,  0.00819898128509532
 2.25, 0.001236786842346248
  1.0, 0.007959876060485878
 49.0, 0.023652524948120816
12.25,   0.0113289499282838
 25.0, 0.016780614852905495
 6.25,0.0064506816864014875
  9.0, 0.005822782516479616
 2.25,0.0022861194610596307
  1.0, 0.009252142906188985
 49.0, 0.018876080513000965
12.25, 0.007425413131713979
 25.0, 0.013881978988647783
 6.25,0.0018417787551880931
  9.0, 0.002060098648071415
 2.25,0.0049387788772583254
  1.0, 0.011309962272644079
 49.0, 0.024475364685058832
 25.0, 0.015704607963562184
  9.0, 0.001073780059814555
  1.0, 0.013724117279052763
 49.0,  0.02900511264801057
 25.0, 0.019780087471008453
  9.0,0.0026596355438233675
  1.0, 0.013984704017639184
 49.0, 0.016135387420654443
 25.0, 0.006875982284545984
  9.0, 0.007945222854614293
  1.0, 0.013181829452514672
 49.0, 0.007586984634399519
 25.0,0.0009079837799073106
  9.0, 0.007564878463745167
  1.0, 0.013101329803466817


==> csv/inf_exps/ks_sol_in.csv <==
 cand,                   ans
 49.0,   0.14477799502285982
12.25,   0.03578859329223616
 25.0,    0.0813548114083027
 6.25,  0.020247989134354993
  9.0,   0.03489031531594011
 2.25,  0.011745646216652583
  1.0,  0.002060032324357454
 49.0,   0.11390188390558376
12.25,  0.027864955555308824
 25.0,   0.06451572028073382
 6.25,   0.01574627659537567
  9.0,   0.03148284955458197
 2.25,  0.008731606656854768
  1.0,  0.003122814785350432
 49.0,   0.10046768231825376
12.25,   0.03556807171214699
 25.0,  0.058236053640192076
 6.25,  0.020593798810785435
  9.0,  0.025452156500382794
 2.25,  0.009250443631952432
  1.0, 0.0035974090749567103
 49.0,   0.08810054865750372
12.25,   0.02937795855782238
 25.0,  0.049972421906210984
 6.25,  0.018508934541182062
  9.0,   0.02294690955768927
 2.25,  0.008923483761874108
  1.0,  0.002396640777587878
 49.0,   0.06361454486846918
12.25,  0.022792437293312706
 25.0,   0.03799447926607985
 6.25,  0.015358933535489144
  9.0,  0.017988146001642363
 2.25,  0.007108710028908449
  1.0, 0.0006129364533857748
 49.0,  0.055805680101567945
12.25,  0.025746181227944087
 25.0,   0.03333788871765131
 6.25,   0.01691631100394507
  9.0,  0.017082116820595447
 2.25,  0.006775850816206477
  1.0,  0.000636744932694857
 49.0,  0.031123635985634446
 25.0,  0.017374294020912784
  9.0,  0.009144313552162844
  1.0,-6.660764867609525e-05
 49.0,   0.02453630360690018
 25.0,   0.01283626122908152
  9.0,   0.00605009209025989
  1.0,-2.221150831743096e-05
 49.0,  0.021415967941284142
 25.0,  0.013688656633550442
  9.0,  0.005247889865528439
  1.0, 4.633643410421537e-05
 49.0,    0.0230803298950195
 25.0,  0.014345050725069877
  9.0, 0.0047176127000288365
  1.0,7.5318596579714014e-06


==> csv/inf_exps/ks_sol_inout.csv <==
 cand,                   ans
 49.0,  0.025766431201588003
12.25,  0.007203001976013174
 25.0,   0.01366263779726895
 6.25,    0.0048617679422552
  9.0,  0.005350905331698325
 2.25, 0.0026693240079012776
  1.0, 0.0017652780359441594
 49.0,  0.023171174742958767
12.25,  0.006745858625932161
 25.0,   0.01231409202922476
 6.25, 0.0044175091656771595
  9.0,  0.004163101369684397
 2.25, 0.0031296704032204373
  1.0, 0.0008434013886885212
 49.0,  0.018088496381586244
12.25,  0.004463295503096154
 25.0,  0.009332568428733146
 6.25, 0.0025074932791969984
  9.0,  0.003853767568414865
 2.25,  0.001157591126181863
  1.0, 0.0004104926369406948
 49.0,  0.013923117030750637
12.25,   0.00407082644375889
 25.0,  0.007548671635714446
 6.25,  0.001995784586126155
  9.0,  0.003180585341020066
 2.25,   0.00121758591045033
  1.0, 0.0004868268966674808
 49.0,  0.012507729530334494
12.25,  0.003314336863431064
 25.0, 0.0066616474498401995
 6.25, 0.0013110576976429408
  9.0, 0.0030407879569313706
 2.25, 0.0007881728085604583
  1.0, 0.0007307226007634959
 49.0,  0.008483298041603776
12.25,0.00039513024416836656
 25.0,  0.004335231781005866
 6.25,-4.170504483309509e-05
  9.0, 0.0018123856457797002
 2.25,0.00012828523462469002
  1.0, 0.0002247745340520687
 49.0,  0.008895820704373433
 25.0,  0.005571259585293857
  9.0,  0.002926115122708406
  1.0, 3.494999625466063e-05
 49.0,  0.006415489803661009
 25.0,  0.004360202009027654
  9.0, 0.0028364272551103034
  1.0,1.0434930974786115e-05
 49.0, 0.0032608604431152363
 25.0, 0.0016525056145407953
  9.0, 0.0006734271482987837
  1.0,2.5511654940518248e-05
 49.0, 0.0004270935058593786
 25.0,0.00024241577495227873
  9.0,0.00022084062749689118
  1.0,2.8223124417391283e-05


==> csv/inf_exps/outf_sol_1.csv <==
 cand,                  ans
10000,  0.02431322574615587
 2500,  0.02603919506073015
10000, 0.025765042304993088
 2500,   0.0180574941635134
10000,  0.02119504928588891
 2500, 0.005229902267456156
10000, 0.012419571876525941
 8464,  0.01952044010162467
 2116,  0.03655139923095742
 8464,  0.02013551712036194
 2116,  0.02491782188415546
 8464,  0.01309699535369896
 2116, 0.004932503700256425
 8464, 0.009080858230590875
 7056, 0.019033699035645543
 1764, 0.004812879562378126
 7056, 0.016089935302734736
 1764,0.0052700662612916805
 7056, 0.010849003791809279
 1764, 0.007208375930786219
 7056, 0.007957386970520054
 5776,  0.02316870689392166
 1444,   0.0114039087295535
 5776, 0.018354272842407485
 1444, 0.006892910003662231
 5776,  0.00819898128509532
 1444, 0.001236786842346248
 5776, 0.007959876060485878
 4624, 0.023652524948120816
 1156,   0.0113289499282838
 4624, 0.016780614852905495
 1156,0.0064506816864014875
 4624, 0.005822782516479616
 1156,0.0022861194610596307
 4624, 0.009252142906188985
 3600, 0.018876080513000965
  900, 0.007425413131713979
 3600, 0.013881978988647783
  900,0.0018417787551880931
 3600, 0.002060098648071415
  900,0.0049387788772583254
 3600, 0.011309962272644079
 2704, 0.024475364685058832
 2704, 0.015704607963562184
 2704, 0.001073780059814555
 2704, 0.013724117279052763
 1936,  0.02900511264801057
 1936, 0.019780087471008453
 1936,0.0026596355438233675
 1936, 0.013984704017639184
 1296, 0.016135387420654443
 1296, 0.006875982284545984
 1296, 0.007945222854614293
 1296, 0.013181829452514672
  784, 0.007586984634399519
  784,0.0009079837799073106
  784, 0.007564878463745167
  784, 0.013101329803466817


==> csv/inf_exps/outf_sol_in.csv <==
 cand,                   ans
10000,   0.14477799502285982
 2500,   0.03578859329223616
10000,    0.0813548114083027
 2500,  0.020247989134354993
10000,   0.03489031531594011
 2500,  0.011745646216652583
10000,  0.002060032324357454
 8464,   0.11390188390558376
 2116,  0.027864955555308824
 8464,   0.06451572028073382
 2116,   0.01574627659537567
 8464,   0.03148284955458197
 2116,  0.008731606656854768
 8464,  0.003122814785350432
 7056,   0.10046768231825376
 1764,   0.03556807171214699
 7056,  0.058236053640192076
 1764,  0.020593798810785435
 7056,  0.025452156500382794
 1764,  0.009250443631952432
 7056, 0.0035974090749567103
 5776,   0.08810054865750372
 1444,   0.02937795855782238
 5776,  0.049972421906210984
 1444,  0.018508934541182062
 5776,   0.02294690955768927
 1444,  0.008923483761874108
 5776,  0.002396640777587878
 4624,   0.06361454486846918
 1156,  0.022792437293312706
 4624,   0.03799447926607985
 1156,  0.015358933535489144
 4624,  0.017988146001642363
 1156,  0.007108710028908449
 4624, 0.0006129364533857748
 3600,  0.055805680101567945
  900,  0.025746181227944087
 3600,   0.03333788871765131
  900,   0.01691631100394507
 3600,  0.017082116820595447
  900,  0.006775850816206477
 3600,  0.000636744932694857
 2704,  0.031123635985634446
 2704,  0.017374294020912784
 2704,  0.009144313552162844
 2704,-6.660764867609525e-05
 1936,   0.02453630360690018
 1936,   0.01283626122908152
 1936,   0.00605009209025989
 1936,-2.221150831743096e-05
 1296,  0.021415967941284142
 1296,  0.013688656633550442
 1296,  0.005247889865528439
 1296, 4.633643410421537e-05
  784,    0.0230803298950195
  784,  0.014345050725069877
  784, 0.0047176127000288365
  784,7.5318596579714014e-06


==> csv/inf_exps/outf_sol_inout.csv <==
 cand,                   ans
10000,  0.025766431201588003
 2500,  0.007203001976013174
10000,   0.01366263779726895
 2500,    0.0048617679422552
10000,  0.005350905331698325
 2500, 0.0026693240079012776
10000, 0.0017652780359441594
 8464,  0.023171174742958767
 2116,  0.006745858625932161
 8464,   0.01231409202922476
 2116, 0.0044175091656771595
 8464,  0.004163101369684397
 2116, 0.0031296704032204373
 8464, 0.0008434013886885212
 7056,  0.018088496381586244
 1764,  0.004463295503096154
 7056,  0.009332568428733146
 1764, 0.0025074932791969984
 7056,  0.003853767568414865
 1764,  0.001157591126181863
 7056, 0.0004104926369406948
 5776,  0.013923117030750637
 1444,   0.00407082644375889
 5776,  0.007548671635714446
 1444,  0.001995784586126155
 5776,  0.003180585341020066
 1444,   0.00121758591045033
 5776, 0.0004868268966674808
 4624,  0.012507729530334494
 1156,  0.003314336863431064
 4624, 0.0066616474498401995
 1156, 0.0013110576976429408
 4624, 0.0030407879569313706
 1156, 0.0007881728085604583
 4624, 0.0007307226007634959
 3600,  0.008483298041603776
  900,0.00039513024416836656
 3600,  0.004335231781005866
  900,-4.170504483309509e-05
 3600, 0.0018123856457797002
  900,0.00012828523462469002
 3600, 0.0002247745340520687
 2704,  0.008895820704373433
 2704,  0.005571259585293857
 2704,  0.002926115122708406
 2704, 3.494999625466063e-05
 1936,  0.006415489803661009
 1936,  0.004360202009027654
 1936, 0.0028364272551103034
 1936,1.0434930974786115e-05
 1296, 0.0032608604431152363
 1296, 0.0016525056145407953
 1296, 0.0006734271482987837
 1296,2.5511654940518248e-05
  784, 0.0004270935058593786
  784,0.00024241577495227873
  784,0.00022084062749689118
  784,2.8223124417391283e-05


==> csv/inf_exps/sol0.csv <==
                 est,                 inf
  0.0257963474525897,0.024626731872558594
 0.02751499333657545,0.026731252670288086
  0.0292336392205612, 0.03284573554992676
 0.03095228510454695,0.028913259506225586
  0.0326709309885327,0.034224510192871094
 0.03438957687251845,0.034322261810302734
  0.0361082227565042, 0.03146052360534668
 0.03782686864048995, 0.03092861175537109
  0.0395455145244757, 0.04212617874145508
 0.04126416040846145, 0.04018878936767578
 0.03898153318189754, 0.03904533386230469
 0.04262470059705753, 0.03908109664916992
 0.04626786801221752, 0.04652094841003418
0.049911035427377515,0.051001548767089844
 0.05355420284253751,0.052796125411987305
  0.0571973702576975, 0.05309104919433594
 0.06084053767285749,0.053543806076049805
 0.06448370508801748, 0.05376458168029785
 0.06812687250317748, 0.07105755805969238
 0.07177003991833747, 0.07132482528686523
0.052166718911205376, 0.05361366271972656
 0.05773440785753961,0.053749799728393555
 0.06330209680387384,  0.0623934268951416
 0.06886978575020808,  0.0687096118927002
 0.07443747469654231, 0.07023239135742188
 0.08000516364287655, 0.07084774971008301
 0.08557285258921078, 0.07153534889221191
 0.09114054153554502, 0.07224059104919434
 0.09670823048187925, 0.09889793395996094
 0.10227591942821349, 0.09943771362304688
 0.06535190464051321, 0.07005596160888672
 0.07284411511802169, 0.06953573226928711
 0.08033632559553017, 0.07936310768127441
 0.08782853607303864, 0.09835457801818848
 0.09532074655054712, 0.10689258575439453
  0.1028129570280556, 0.10754203796386719
 0.11030516750556407, 0.10846853256225586
 0.11779737798307255, 0.10940170288085938
 0.12528958846058103, 0.14641213417053223
  0.1327817989380895,  0.1481170654296875
 0.07853709036982105, 0.09847259521484375
 0.08795382237850377, 0.08755922317504883
 0.09737055438718649, 0.09787964820861816
 0.10678728639586921,  0.1099238395690918
 0.11620401840455193,  0.1270003318786621
 0.12562075041323464, 0.12793922424316406
 0.13503748242191738, 0.12888860702514648
 0.14445421443060008, 0.12998056411743164
 0.15387094643928279, 0.17842364311218262
 0.16328767844796552, 0.17928743362426758
 0.09172227609912889, 0.09867620468139648
 0.10306352963898585, 0.09860777854919434
 0.11440478317884281, 0.11336207389831543
 0.12574603671869977, 0.13187170028686523
 0.13708729025855673, 0.14485478401184082
  0.1484285437984137, 0.14601564407348633
 0.15976979733827065, 0.14755606651306152
  0.1711110508781276,  0.1486678123474121
 0.18245230441798457, 0.20729708671569824
 0.19379355795784153, 0.20757079124450684
 0.10490746182843673, 0.11458897590637207
 0.11817323689946793, 0.11457991600036621
 0.13143901197049912, 0.13213634490966797
 0.14470478704153034,  0.1312878131866455
 0.15797056211256155, 0.18416357040405273
 0.17123633718359274,  0.1668076515197754
 0.18450211225462393, 0.16761374473571777
 0.19776788732565515, 0.17015290260314941
 0.21103366239668636, 0.23749136924743652
 0.22429943746771755, 0.23843121528625488
 0.11809264755774457, 0.12899231910705566
    0.13328294415995, 0.12845468521118164
 0.14847324076215546, 0.14882993698120117
  0.1636635373643609,  0.1482081413269043
 0.17885383396656634,  0.1983191967010498
  0.1940441305687718, 0.18472814559936523
 0.20923442717097723, 0.18546605110168457
 0.22442472377318268, 0.18647503852844238
 0.23961502037538812, 0.25954294204711914
 0.25480531697759357,  0.2617359161376953
  0.1312778332870524, 0.14170074462890625
  0.1483926514204321, 0.14211368560791016
  0.1655074695538118, 0.18692231178283691
 0.18262228768719146, 0.15975260734558105
 0.19973710582057114, 0.20477008819580078
 0.21685192395395084, 0.20626044273376465
 0.23396674208733054,  0.2084193229675293
  0.2510815602207102, 0.21015262603759766
  0.2681963783540899, 0.30022692680358887
  0.2853111964874696,  0.3013801574707031
 0.14446301901636024,  0.1778242588043213
 0.16350235868091417, 0.15724873542785645
  0.1825416983454681, 0.18337750434875488
 0.20158103801002203, 0.17761540412902832
 0.22062037767457596,  0.2281641960144043
 0.23965971733912989, 0.23077130317687988
 0.25869905700368384, 0.23245835304260254
 0.27773839666823774, 0.25087666511535645
 0.29677773633279164,  0.3308541774749756
  0.3158170759973456,  0.3313882350921631


==> csv/inf_exps/sol1.csv <==
                 est,                 inf
0.025002255670576613,0.024626731872558594
 0.02689736639500963,0.026731252670288086
 0.02879247711944265, 0.03284573554992676
 0.03068758784387567,0.028913259506225586
0.032582698568308685,0.034224510192871094
0.034477809292741704,0.034322261810302734
 0.03637292001717472, 0.03146052360534668
 0.03826803074160774, 0.03092861175537109
 0.04016314146604076, 0.04212617874145508
 0.04205825219047378, 0.04018878936767578
 0.03831979003021996, 0.03904533386230469
0.042110011479085996, 0.03908109664916992
0.045900232927952034, 0.04652094841003418
 0.04969045437681807,0.051001548767089844
 0.05348067582568411,0.052796125411987305
 0.05727089727455015, 0.05309104919433594
0.061061118723416186,0.053543806076049805
 0.06485134017228222, 0.05376458168029785
 0.06864156162114826, 0.07105755805969238
  0.0724317830700143, 0.07132482528686523
 0.05163732438986331, 0.05361366271972656
0.057322656563162364,0.053749799728393555
 0.06300798873646142,  0.0623934268951416
 0.06869332090976048,  0.0687096118927002
 0.07437865308305953, 0.07023239135742188
 0.08006398525635859, 0.07084774971008301
 0.08574931742965765, 0.07153534889221191
  0.0914346496029567, 0.07224059104919434
 0.09711998177625576, 0.09889793395996094
 0.10280531394955482, 0.09943771362304688
 0.06495485874950666, 0.07005596160888672
 0.07253530164723873, 0.06953573226928711
 0.08011574454497081, 0.07936310768127441
 0.08769618744270288, 0.09835457801818848
 0.09527663034043496, 0.10689258575439453
 0.10285707323816703, 0.10754203796386719
 0.11043751613589911, 0.10846853256225586
 0.11801795903363119, 0.10940170288085938
 0.12559840193136326, 0.14641213417053223
 0.13317884482909534,  0.1481170654296875
    0.07827239310915, 0.09847259521484375
  0.0877479467313151, 0.08755922317504883
  0.0972235003534802, 0.09787964820861816
 0.10669905397564529,  0.1099238395690918
 0.11617460759781038,  0.1270003318786621
 0.12565016121997546, 0.12793922424316406
  0.1351257148421406, 0.12888860702514648
 0.14460126846430565, 0.12998056411743164
 0.15407682208647078, 0.17842364311218262
 0.16355237570863584, 0.17928743362426758
 0.09158992746879335, 0.09867620468139648
 0.10296059181539147, 0.09860777854919434
 0.11433125616198958, 0.11336207389831543
  0.1257019205085877, 0.13187170028686523
  0.1370725848551858, 0.14485478401184082
 0.14844324920178392, 0.14601564407348633
 0.15981391354838204, 0.14755606651306152
 0.17118457789498015,  0.1486678123474121
 0.18255524224157826, 0.20729708671569824
 0.19392590658817638, 0.20757079124450684
  0.1049074618284367, 0.11458897590637207
 0.11817323689946783, 0.11457991600036621
 0.13143901197049895, 0.13213634490966797
 0.14470478704153011,  0.1312878131866455
 0.15797056211256122, 0.18416357040405273
 0.17123633718359238,  0.1668076515197754
 0.18450211225462348, 0.16761374473571777
 0.19776788732565465, 0.17015290260314941
 0.21103366239668575, 0.23749136924743652
  0.2242994374677169, 0.23843121528625488
 0.11822499618808005, 0.12899231910705566
  0.1333858819835442, 0.12845468521118164
 0.14854676777900835, 0.14882993698120117
  0.1637076535744725,  0.1482081413269043
 0.17886853936993666,  0.1983191967010498
  0.1940294251654008, 0.18472814559936523
 0.20919031096086496, 0.18546605110168457
  0.2243511967563291, 0.18647503852844238
 0.23951208255179327, 0.25954294204711914
  0.2546729683472574,  0.2617359161376953
  0.1315425305477234, 0.14170074462890625
 0.14859852706762056, 0.14211368560791016
 0.16565452358751775, 0.18692231178283691
  0.1827105201074149, 0.15975260734558105
  0.1997665166273121, 0.20477008819580078
 0.21682251314720924, 0.20626044273376465
 0.23387850966710644,  0.2084193229675293
  0.2509345061870036, 0.21015262603759766
  0.2679905027069008, 0.30022692680358887
  0.2850464992267979,  0.3013801574707031
 0.14486006490736675,  0.1778242588043213
 0.16381117215169694, 0.15724873542785645
 0.18276227939602713, 0.18337750434875488
 0.20171338664035732, 0.17761540412902832
  0.2206644938846875,  0.2281641960144043
  0.2396156011290177, 0.23077130317687988
  0.2585667083733479, 0.23245835304260254
  0.2775178156176781, 0.25087666511535645
 0.29646892286200827,  0.3308541774749756
 0.31542003010633846,  0.3313882350921631


==> csv/inf_exps/sol2.csv <==
                 est,                 inf
0.049674690722631025,0.024626731872558594
 0.05248359533788087,0.026731252670288086
 0.05529249995313071, 0.03284573554992676
 0.05810140456838056,0.028913259506225586
  0.0609103091836304,0.034224510192871094
 0.06371921379888024,0.034322261810302734
 0.06652811841413009, 0.03146052360534668
 0.06933702302937994, 0.03092861175537109
 0.07214592764462978, 0.04212617874145508
 0.07495483225987962, 0.04018878936767578
 0.05248359533788087, 0.03904533386230469
 0.05810140456838056, 0.03908109664916992
 0.06371921379888024, 0.04652094841003418
 0.06933702302937994,0.051001548767089844
 0.07495483225987962,0.052796125411987305
 0.08057264149037931, 0.05309104919433594
   0.086190450720879,0.053543806076049805
 0.09180825995137869, 0.05376458168029785
 0.09742606918187838, 0.07105755805969238
 0.10304387841237807, 0.07132482528686523
 0.05529249995313071, 0.05361366271972656
 0.06371921379888024,0.053749799728393555
 0.07214592764462978,  0.0623934268951416
 0.08057264149037931,  0.0687096118927002
 0.08899935533612884, 0.07023239135742188
 0.09742606918187838, 0.07084774971008301
  0.1058527830276279, 0.07153534889221191
 0.11427949687337743, 0.07224059104919434
 0.12270621071912696, 0.09889793395996094
  0.1311329245648765, 0.09943771362304688
 0.05810140456838056, 0.07005596160888672
 0.06933702302937994, 0.06953573226928711
 0.08057264149037931, 0.07936310768127441
 0.09180825995137869, 0.09835457801818848
 0.10304387841237807, 0.10689258575439453
 0.11427949687337743, 0.10754203796386719
 0.12551511533437681, 0.10846853256225586
  0.1367507337953762, 0.10940170288085938
 0.14798635225637558, 0.14641213417053223
 0.15922197071737496,  0.1481170654296875
  0.0609103091836304, 0.09847259521484375
 0.07495483225987962, 0.08755922317504883
 0.08899935533612885, 0.09787964820861816
 0.10304387841237807,  0.1099238395690918
 0.11708840148862729,  0.1270003318786621
 0.13113292456487652, 0.12793922424316406
 0.14517744764112572, 0.12888860702514648
 0.15922197071737496, 0.12998056411743164
  0.1732664937936242, 0.17842364311218262
  0.1873110168698734, 0.17928743362426758
 0.06371921379888024, 0.09867620468139648
 0.08057264149037931, 0.09860777854919434
 0.09742606918187838, 0.11336207389831543
 0.11427949687337743, 0.13187170028686523
  0.1311329245648765, 0.14485478401184082
 0.14798635225637558, 0.14601564407348633
 0.16483977994787463, 0.14755606651306152
  0.1816932076393737,  0.1486678123474121
 0.19854663533087274, 0.20729708671569824
  0.2154000630223718, 0.20757079124450684
 0.06652811841413009, 0.11458897590637207
   0.086190450720879, 0.11457991600036621
  0.1058527830276279, 0.13213634490966797
 0.12551511533437681,  0.1312878131866455
 0.14517744764112572, 0.18416357040405273
 0.16483977994787463,  0.1668076515197754
 0.18450211225462354, 0.16761374473571777
 0.20416444456137245, 0.17015290260314941
 0.22382677686812136, 0.23749136924743652
 0.24348910917487027, 0.23843121528625488
 0.06933702302937994, 0.12899231910705566
 0.09180825995137869, 0.12845468521118164
 0.11427949687337743, 0.14882993698120117
  0.1367507337953762,  0.1482081413269043
 0.15922197071737496,  0.1983191967010498
  0.1816932076393737, 0.18472814559936523
 0.20416444456137245, 0.18546605110168457
  0.2266356814833712, 0.18647503852844238
 0.24910691840536997, 0.25954294204711914
 0.27157815532736873,  0.2617359161376953
 0.07214592764462978, 0.14170074462890625
 0.09742606918187838, 0.14211368560791016
 0.12270621071912698, 0.18692231178283691
 0.14798635225637558, 0.15975260734558105
  0.1732664937936242, 0.20477008819580078
 0.19854663533087277, 0.20626044273376465
 0.22382677686812136,  0.2084193229675293
 0.24910691840536997, 0.21015262603759766
  0.2743870599426186, 0.30022692680358887
  0.2996672014798672,  0.3013801574707031
 0.07495483225987962,  0.1778242588043213
 0.10304387841237807, 0.15724873542785645
 0.13113292456487652, 0.18337750434875488
 0.15922197071737496, 0.17761540412902832
  0.1873110168698734,  0.2281641960144043
 0.21540006302237186, 0.23077130317687988
  0.2434891091748703, 0.23245835304260254
 0.27157815532736873, 0.25087666511535645
  0.2996672014798672,  0.3308541774749756
  0.3277562476323656,  0.3313882350921631


==> csv/inf_exps/sol3.csv <==
                 est,                 inf
0.003765349229686195,0.024626731872558594
 0.00753069845937239,0.026731252670288086
0.011296047689058585, 0.03284573554992676
 0.01506139691874478,0.028913259506225586
0.018826746148430974,0.034224510192871094
 0.02259209537811717,0.034322261810302734
0.026357444607803364, 0.03146052360534668
 0.03012279383748956, 0.03092861175537109
0.033888143067175754, 0.04212617874145508
 0.03765349229686195, 0.04018878936767578
 0.00753069845937239, 0.03904533386230469
 0.01506139691874478, 0.03908109664916992
 0.02259209537811717, 0.04652094841003418
 0.03012279383748956,0.051001548767089844
 0.03765349229686195,0.052796125411987305
 0.04518419075623434, 0.05309104919433594
 0.05271488921560673,0.053543806076049805
 0.06024558767497912, 0.05376458168029785
 0.06777628613435151, 0.07105755805969238
  0.0753069845937239, 0.07132482528686523
0.011296047689058585, 0.05361366271972656
 0.02259209537811717,0.053749799728393555
0.033888143067175754,  0.0623934268951416
 0.04518419075623434,  0.0687096118927002
 0.05648023844529292, 0.07023239135742188
 0.06777628613435151, 0.07084774971008301
 0.07907233382341008, 0.07153534889221191
 0.09036838151246868, 0.07224059104919434
 0.10166442920152727, 0.09889793395996094
 0.11296047689058585, 0.09943771362304688
 0.01506139691874478, 0.07005596160888672
 0.03012279383748956, 0.06953573226928711
 0.04518419075623434, 0.07936310768127441
 0.06024558767497912, 0.09835457801818848
  0.0753069845937239, 0.10689258575439453
 0.09036838151246868, 0.10754203796386719
 0.10542977843121346, 0.10846853256225586
 0.12049117534995823, 0.10940170288085938
 0.13555257226870301, 0.14641213417053223
  0.1506139691874478,  0.1481170654296875
0.018826746148430974, 0.09847259521484375
 0.03765349229686195, 0.08755922317504883
 0.05648023844529292, 0.09787964820861816
  0.0753069845937239,  0.1099238395690918
 0.09413373074215486,  0.1270003318786621
 0.11296047689058585, 0.12793922424316406
 0.13178722303901683, 0.12888860702514648
  0.1506139691874478, 0.12998056411743164
 0.16944071533587876, 0.17842364311218262
 0.18826746148430973, 0.17928743362426758
 0.02259209537811717, 0.09867620468139648
 0.04518419075623434, 0.09860777854919434
 0.06777628613435151, 0.11336207389831543
 0.09036838151246868, 0.13187170028686523
 0.11296047689058585, 0.14485478401184082
 0.13555257226870301, 0.14601564407348633
 0.15814466764682017, 0.14755606651306152
 0.18073676302493735,  0.1486678123474121
 0.20332885840305454, 0.20729708671569824
  0.2259209537811717, 0.20757079124450684
0.026357444607803364, 0.11458897590637207
 0.05271488921560673, 0.11457991600036621
 0.07907233382341008, 0.13213634490966797
 0.10542977843121346,  0.1312878131866455
 0.13178722303901683, 0.18416357040405273
 0.15814466764682017,  0.1668076515197754
 0.18450211225462354, 0.16761374473571777
  0.2108595568624269, 0.17015290260314941
 0.23721700147023028, 0.23749136924743652
 0.26357444607803365, 0.23843121528625488
 0.03012279383748956, 0.12899231910705566
 0.06024558767497912, 0.12845468521118164
 0.09036838151246868, 0.14882993698120117
 0.12049117534995823,  0.1482081413269043
  0.1506139691874478,  0.1983191967010498
 0.18073676302493735, 0.18472814559936523
  0.2108595568624269, 0.18546605110168457
 0.24098235069991647, 0.18647503852844238
 0.27110514453740603, 0.25954294204711914
  0.3012279383748956,  0.2617359161376953
0.033888143067175754, 0.14170074462890625
 0.06777628613435151, 0.14211368560791016
 0.10166442920152727, 0.18692231178283691
 0.13555257226870301, 0.15975260734558105
 0.16944071533587876, 0.20477008819580078
 0.20332885840305454, 0.20626044273376465
 0.23721700147023028,  0.2084193229675293
 0.27110514453740603, 0.21015262603759766
  0.3049932876045818, 0.30022692680358887
  0.3388814306717575,  0.3013801574707031
 0.03765349229686195,  0.1778242588043213
  0.0753069845937239, 0.15724873542785645
 0.11296047689058585, 0.18337750434875488
  0.1506139691874478, 0.17761540412902832
 0.18826746148430973,  0.2281641960144043
  0.2259209537811717, 0.23077130317687988
 0.26357444607803365, 0.23245835304260254
  0.3012279383748956, 0.25087666511535645
  0.3388814306717575,  0.3308541774749756
 0.37653492296861946,  0.3313882350921631


==> csv/inf_exps/sol4.csv <==
                 est,                 inf
 0.06923033793110495,0.024626731872558594
 0.06370998540200479,0.026731252670288086
0.058189632872904615, 0.03284573554992676
0.052669280343804456,0.028913259506225586
  0.0471489278147043,0.034224510192871094
0.041628575285604125,0.034322261810302734
0.036108222756503966, 0.03146052360534668
0.030587870227403807, 0.03092861175537109
 0.02506751769830365, 0.04212617874145508
 0.01954716516920349, 0.04018878936767578
 0.07276352577629827, 0.03904533386230469
 0.07077636109239142, 0.03908109664916992
 0.06878919640848458, 0.04652094841003418
 0.06680203172457774,0.051001548767089844
 0.06481486704067091,0.052796125411987305
 0.06282770235676406, 0.05309104919433594
0.060840537672857214,0.053543806076049805
 0.05885337298895038, 0.05376458168029785
 0.05686620830504355, 0.07105755805969238
0.054879043621136714, 0.07132482528686523
 0.07629671362149158, 0.05361366271972656
 0.07784273678277806,0.053749799728393555
 0.07938875994406455,  0.0623934268951416
 0.08093478310535103,  0.0687096118927002
 0.08248080626663751, 0.07023239135742188
   0.084026829427924, 0.07084774971008301
 0.08557285258921046, 0.07153534889221191
 0.08711887575049695, 0.07224059104919434
 0.08866489891178345, 0.09889793395996094
 0.09021092207306991, 0.09943771362304688
 0.07982990146668491, 0.07005596160888672
 0.08490911247316471, 0.06953573226928711
 0.08998832347964451, 0.07936310768127441
 0.09506753448612432, 0.09835457801818848
 0.10014674549260413, 0.10689258575439453
 0.10522595649908392, 0.10754203796386719
 0.11030516750556371, 0.10846853256225586
 0.11538437851204353, 0.10940170288085938
 0.12046358951852335, 0.14641213417053223
 0.12554280052500313,  0.1481170654296875
 0.08336308931187823, 0.09847259521484375
 0.09197548816355136, 0.08755922317504883
 0.10058788701522448, 0.09787964820861816
 0.10920028586689762,  0.1099238395690918
 0.11781268471857073,  0.1270003318786621
 0.12642508357024385, 0.12793922424316406
 0.13503748242191696, 0.12888860702514648
  0.1436498812735901, 0.12998056411743164
 0.15226228012526322, 0.17842364311218262
 0.16087467897693636, 0.17928743362426758
 0.08689627715707154, 0.09867620468139648
   0.099041863853938, 0.09860777854919434
 0.11118745055080445, 0.11336207389831543
 0.12333303724767089, 0.13187170028686523
 0.13547862394453733, 0.14485478401184082
  0.1476242106414038, 0.14601564407348633
 0.15976979733827024, 0.14755606651306152
 0.17191538403513668,  0.1486678123474121
 0.18406097073200314, 0.20729708671569824
 0.19620655742886955, 0.20757079124450684
 0.09042946500226487, 0.11458897590637207
 0.10610823954432463, 0.11457991600036621
  0.1217870140863844, 0.13213634490966797
 0.13746578862844416,  0.1312878131866455
 0.15314456317050393, 0.18416357040405273
 0.16882333771256372,  0.1668076515197754
 0.18450211225462348, 0.16761374473571777
 0.20018088679668322, 0.17015290260314941
 0.21585966133874304, 0.23749136924743652
 0.23153843588080275, 0.23843121528625488
  0.0939626528474582, 0.12899231910705566
 0.11317461523471128, 0.12845468521118164
 0.13238657762196437, 0.14882993698120117
 0.15159854000921746,  0.1482081413269043
 0.17081050239647055,  0.1983191967010498
 0.19002246478372364, 0.18472814559936523
  0.2092344271709767, 0.18546605110168457
 0.22844638955822982, 0.18647503852844238
 0.24765835194548294, 0.25954294204711914
   0.266870314332736,  0.2617359161376953
 0.09749584069265152, 0.14170074462890625
 0.12024099092509793, 0.14211368560791016
 0.14298614115754435, 0.18692231178283691
 0.16573129138999076, 0.15975260734558105
 0.18847644162243718, 0.20477008819580078
  0.2112215918548836, 0.20626044273376465
    0.23396674208733,  0.2084193229675293
  0.2567118923197764, 0.21015262603759766
  0.2794570425522228, 0.30022692680358887
 0.30220219278466925,  0.3013801574707031
 0.10102902853784484,  0.1778242588043213
 0.12730736661548459, 0.15724873542785645
  0.1535857046931243, 0.18337750434875488
 0.17986404277076404, 0.17761540412902832
 0.20614238084840378,  0.2281641960144043
  0.2324207189260435, 0.23077130317687988
 0.25869905700368323, 0.23245835304260254
 0.28497739508132297, 0.25087666511535645
  0.3112557331589627,  0.3308541774749756
 0.33753407123660245,  0.3313882350921631


==> csv/inf_exps/sol5.csv <==
                  est,                 inf
-0.013175213553688517,0.024626731872558594
-0.002796220779418712,0.026731252670288086
0.0075827719948510924, 0.03284573554992676
 0.017961764769120897,0.028913259506225586
   0.0283407575433907,0.034224510192871094
 0.038719750317660506,0.034322261810302734
  0.04909874309193031, 0.03146052360534668
 0.059477735866200115, 0.03092861175537109
  0.06985672864046992, 0.04212617874145508
  0.08023572141473972, 0.04018878936767578
  0.00867031906590339, 0.03904533386230469
 0.019049311840173194, 0.03908109664916992
    0.029428304614443, 0.04652094841003418
   0.0398072973887128,0.051001548767089844
  0.05018629016298261,0.052796125411987305
  0.06056528293725241, 0.05309104919433594
  0.07094427571152222,0.053543806076049805
  0.08132326848579202, 0.05376458168029785
  0.09170226126006183, 0.07105755805969238
  0.10208125403433163, 0.07132482528686523
 0.030515851685495296, 0.05361366271972656
   0.0408948444597651,0.053749799728393555
 0.051273837234034905,  0.0623934268951416
  0.06165283000830471,  0.0687096118927002
  0.07203182278257451, 0.07023239135742188
  0.08241081555684432, 0.07084774971008301
  0.09278980833111412, 0.07153534889221191
  0.10316880110538393, 0.07224059104919434
  0.11354779387965373, 0.09889793395996094
  0.12392678665392354, 0.09943771362304688
   0.0523613843050872, 0.07005596160888672
  0.06274037707935701, 0.06953573226928711
  0.07311936985362681, 0.07936310768127441
  0.08349836262789662, 0.09835457801818848
  0.09387735540216642, 0.10689258575439453
  0.10425634817643623, 0.10754203796386719
  0.11463534095070603, 0.10846853256225586
  0.12501433372497583, 0.10940170288085938
  0.13539332649924563, 0.14641213417053223
  0.14577231927351544,  0.1481170654296875
  0.07420691692467911, 0.09847259521484375
  0.08458590969894891, 0.08755922317504883
  0.09496490247321872, 0.09787964820861816
  0.10534389524748852,  0.1099238395690918
  0.11572288802175833,  0.1270003318786621
  0.12610188079602813, 0.12793922424316406
  0.13648087357029792, 0.12888860702514648
  0.14685986634456774, 0.12998056411743164
  0.15723885911883756, 0.17842364311218262
  0.16761785189310735, 0.17928743362426758
  0.09605244954427102, 0.09867620468139648
  0.10643144231854082, 0.09860777854919434
  0.11681043509281062, 0.11336207389831543
  0.12718942786708043, 0.13187170028686523
  0.13756842064135022, 0.14485478401184082
  0.14794741341562004, 0.14601564407348633
  0.15832640618988986, 0.14755606651306152
  0.16870539896415965,  0.1486678123474121
  0.17908439173842944, 0.20729708671569824
  0.18946338451269926, 0.20757079124450684
  0.11789798216386292, 0.11458897590637207
  0.12827697493813273, 0.11457991600036621
  0.13865596771240252, 0.13213634490966797
  0.14903496048667234,  0.1312878131866455
  0.15941395326094215, 0.18416357040405273
  0.16979294603521194,  0.1668076515197754
  0.18017193880948174, 0.16761374473571777
  0.19055093158375155, 0.17015290260314941
  0.20092992435802137, 0.23749136924743652
  0.21130891713229116, 0.23843121528625488
  0.13974351478345481, 0.12899231910705566
  0.15012250755772463, 0.12845468521118164
  0.16050150033199445, 0.14882993698120117
  0.17088049310626424,  0.1482081413269043
  0.18125948588053403,  0.1983191967010498
  0.19163847865480385, 0.18472814559936523
  0.20201747142907367, 0.18546605110168457
  0.21239646420334346, 0.18647503852844238
  0.22277545697761325, 0.25954294204711914
  0.23315444975188307,  0.2617359161376953
  0.16158904740304675, 0.14170074462890625
  0.17196804017731654, 0.14211368560791016
  0.18234703295158633, 0.18692231178283691
  0.19272602572585615, 0.15975260734558105
  0.20310501850012597, 0.20477008819580078
  0.21348401127439576, 0.20626044273376465
  0.22386300404866555,  0.2084193229675293
  0.23424199682293537, 0.21015262603759766
  0.24462098959720519, 0.30022692680358887
    0.254999982371475,  0.3013801574707031
  0.18343458002263863,  0.1778242588043213
  0.19381357279690845, 0.15724873542785645
  0.20419256557117826, 0.18337750434875488
  0.21457155834544805, 0.17761540412902832
  0.22495055111971785,  0.2281641960144043
  0.23532954389398766, 0.23077130317687988
  0.24570853666825748, 0.23245835304260254
   0.2560875294425273, 0.25087666511535645
  0.26646652221679706,  0.3308541774749756
   0.2768455149910669,  0.3313882350921631


==> csv/inf_exps/val_sol_1.csv <==
  cand,                  ans
490000,  0.02431322574615587
122500,  0.02603919506073015
250000, 0.025765042304993088
 62500,   0.0180574941635134
 90000,  0.02119504928588891
 22500, 0.005229902267456156
 10000, 0.012419571876525941
414736,  0.01952044010162467
103684,  0.03655139923095742
211600,  0.02013551712036194
 52900,  0.02491782188415546
 76176,  0.01309699535369896
 19044, 0.004932503700256425
  8464, 0.009080858230590875
345744, 0.019033699035645543
 86436, 0.004812879562378126
176400, 0.016089935302734736
 44100,0.0052700662612916805
 63504, 0.010849003791809279
 15876, 0.007208375930786219
  7056, 0.007957386970520054
283024,  0.02316870689392166
 70756,   0.0114039087295535
144400, 0.018354272842407485
 36100, 0.006892910003662231
 51984,  0.00819898128509532
 12996, 0.001236786842346248
  5776, 0.007959876060485878
226576, 0.023652524948120816
 56644,   0.0113289499282838
115600, 0.016780614852905495
 28900,0.0064506816864014875
 41616, 0.005822782516479616
 10404,0.0022861194610596307
  4624, 0.009252142906188985
176400, 0.018876080513000965
 44100, 0.007425413131713979
 90000, 0.013881978988647783
 22500,0.0018417787551880931
 32400, 0.002060098648071415
  8100,0.0049387788772583254
  3600, 0.011309962272644079
132496, 0.024475364685058832
 67600, 0.015704607963562184
 24336, 0.001073780059814555
  2704, 0.013724117279052763
 94864,  0.02900511264801057
 48400, 0.019780087471008453
 17424,0.0026596355438233675
  1936, 0.013984704017639184
 63504, 0.016135387420654443
 32400, 0.006875982284545984
 11664, 0.007945222854614293
  1296, 0.013181829452514672
 38416, 0.007586984634399519
 19600,0.0009079837799073106
  7056, 0.007564878463745167
   784, 0.013101329803466817


==> csv/inf_exps/val_sol_in.csv <==
  cand,                   ans
490000,   0.14477799502285982
122500,   0.03578859329223616
250000,    0.0813548114083027
 62500,  0.020247989134354993
 90000,   0.03489031531594011
 22500,  0.011745646216652583
 10000,  0.002060032324357454
414736,   0.11390188390558376
103684,  0.027864955555308824
211600,   0.06451572028073382
 52900,   0.01574627659537567
 76176,   0.03148284955458197
 19044,  0.008731606656854768
  8464,  0.003122814785350432
345744,   0.10046768231825376
 86436,   0.03556807171214699
176400,  0.058236053640192076
 44100,  0.020593798810785435
 63504,  0.025452156500382794
 15876,  0.009250443631952432
  7056, 0.0035974090749567103
283024,   0.08810054865750372
 70756,   0.02937795855782238
144400,  0.049972421906210984
 36100,  0.018508934541182062
 51984,   0.02294690955768927
 12996,  0.008923483761874108
  5776,  0.002396640777587878
226576,   0.06361454486846918
 56644,  0.022792437293312706
115600,   0.03799447926607985
 28900,  0.015358933535489144
 41616,  0.017988146001642363
 10404,  0.007108710028908449
  4624, 0.0006129364533857748
176400,  0.055805680101567945
 44100,  0.025746181227944087
 90000,   0.03333788871765131
 22500,   0.01691631100394507
 32400,  0.017082116820595447
  8100,  0.006775850816206477
  3600,  0.000636744932694857
132496,  0.031123635985634446
 67600,  0.017374294020912784
 24336,  0.009144313552162844
  2704,-6.660764867609525e-05
 94864,   0.02453630360690018
 48400,   0.01283626122908152
 17424,   0.00605009209025989
  1936,-2.221150831743096e-05
 63504,  0.021415967941284142
 32400,  0.013688656633550442
 11664,  0.005247889865528439
  1296, 4.633643410421537e-05
 38416,    0.0230803298950195
 19600,  0.014345050725069877
  7056, 0.0047176127000288365
   784,7.5318596579714014e-06


==> csv/inf_exps/val_sol_inout.csv <==
  cand,                   ans
490000,  0.025766431201588003
122500,  0.007203001976013174
250000,   0.01366263779726895
 62500,    0.0048617679422552
 90000,  0.005350905331698325
 22500, 0.0026693240079012776
 10000, 0.0017652780359441594
414736,  0.023171174742958767
103684,  0.006745858625932161
211600,   0.01231409202922476
 52900, 0.0044175091656771595
 76176,  0.004163101369684397
 19044, 0.0031296704032204373
  8464, 0.0008434013886885212
345744,  0.018088496381586244
 86436,  0.004463295503096154
176400,  0.009332568428733146
 44100, 0.0025074932791969984
 63504,  0.003853767568414865
 15876,  0.001157591126181863
  7056, 0.0004104926369406948
283024,  0.013923117030750637
 70756,   0.00407082644375889
144400,  0.007548671635714446
 36100,  0.001995784586126155
 51984,  0.003180585341020066
 12996,   0.00121758591045033
  5776, 0.0004868268966674808
226576,  0.012507729530334494
 56644,  0.003314336863431064
115600, 0.0066616474498401995
 28900, 0.0013110576976429408
 41616, 0.0030407879569313706
 10404, 0.0007881728085604583
  4624, 0.0007307226007634959
176400,  0.008483298041603776
 44100,0.00039513024416836656
 90000,  0.004335231781005866
 22500,-4.170504483309509e-05
 32400, 0.0018123856457797002
  8100,0.00012828523462469002
  3600, 0.0002247745340520687
132496,  0.008895820704373433
 67600,  0.005571259585293857
 24336,  0.002926115122708406
  2704, 3.494999625466063e-05
 94864,  0.006415489803661009
 48400,  0.004360202009027654
 17424, 0.0028364272551103034
  1936,1.0434930974786115e-05
 63504, 0.0032608604431152363
 32400, 0.0016525056145407953
 11664, 0.0006734271482987837
  1296,2.5511654940518248e-05
 38416, 0.0004270935058593786
 19600,0.00024241577495227873
  7056,0.00022084062749689118
   784,2.8223124417391283e-05


==> csv/infer_scatter.csv <==
          estimate,              real
 0.801341435729514,0.8502612113952637
0.5681466539660315, 0.590977668762207
 0.695632438133907,0.7356166839599609
0.5882727096370053,0.6227025985717773
0.7599448940124139,0.8047935962677002
0.6187779709825207,0.6513521671295166
 0.637689163832171,0.6682066917419434
0.7431156352520564,0.7821991443634033
0.6353646797293202,0.7076339721679688
0.5503999133458788,0.5931384563446045
0.7062814162472236,0.8001799583435059
 0.553440389491266,0.5807878971099854
0.5431573465662516, 0.585291862487793
0.6090607723154486,0.6558680534362793
0.7602566451834478,0.7972888946533203
0.6855895656158093,0.7252817153930664
0.6006052818306489,0.6498508453369141
0.6105927419108365,0.6695005893707275
0.7113816407275615,0.7594273090362549
0.6279234907483869,0.6842963695526123
0.6987778708386078,0.7565453052520752
0.5970171407736918,0.6361377239227295
0.6732013524835645, 0.736377477645874
0.8883399212968625,0.9294569492340088
0.6153422786278557,0.6739552021026611
0.5985375853798595,0.6329052448272705
0.7154618750178111, 0.757148265838623
 0.576897685629174,0.6391439437866211
0.6716113117560276,0.7295053005218506
 0.777810757283184,0.8104283809661865
 0.613623662672079,0.6744086742401123
0.5722573607105825,0.5999245643615723
0.6351305105667294,0.6708571910858154
0.5391856254323038,0.5692310333251953
0.5154325441668133,0.5531764030456543
0.5439381119358873,0.5576751232147217
0.8423443368624699,0.8901700973510742
0.5718372265187014,0.6099388599395752
0.7617544902033306,0.8181066513061523
0.6201161494830877,0.6488275527954102
 0.495833136098729,0.5226855278015137
0.6984027886890807,0.7434680461883545
 0.744347587625189,0.7784807682037354
0.7622834131385218,0.7988364696502686
0.6515720916889185,0.6924028396606445
0.7515162629024271,0.7521030902862549
 0.877656255826661, 0.934260368347168
0.5004275993844047,0.5343883037567139
0.5453305953632983,0.5759613513946533
0.7792005509084081,0.8315701484680176
0.5634413812720076,0.6094403266906738
  0.70128874450179,0.7397992610931396
0.6575908255644698,0.6793086528778076
0.6431857406782211,0.6826658248901367
0.6779956168152609,0.7204420566558838
0.7024020151391892,0.7564003467559814
0.7402349915242288,0.7905063629150391
0.5137728277558412, 0.538386344909668
 0.604979841824025,0.6515412330627441
0.8590533017422911,0.8963437080383301
0.6375250174223469,0.7023718357086182
0.7341665553005949,0.7891089916229248
0.7806969323815164,0.8248391151428223
0.6411869653241743,0.6919693946838379
0.6915926497174529,0.7377967834472656
0.5270395016413465,0.5592377185821533
0.6283213392312332,0.7041792869567871
0.7043662231809191,0.7558319568634033
0.7269608965847263,0.7993907928466797
0.8626109188389642,0.9100751876831055
0.6682185272605543,0.6999995708465576
0.6593656759318882,0.7315893173217773
0.5180998163036783,0.5539236068725586
0.6914214083815954,0.7343852519989014
0.8188577292065535,    0.845458984375
0.5760286246067852,0.6199982166290283
0.7636963007523118,0.8377833366394043
0.6066044716513385,0.6859240531921387
0.6355651580057479,0.6931383609771729
0.6514473166446877,0.6906640529632568
0.6196680284641259,0.6730961799621582
0.7203194708551173,0.7625465393066406
0.6786590965115861,0.7292394638061523
0.8188335982215138,0.8704957962036133
0.6249029094440363,0.6964766979217529
0.6527446001470797,0.7460744380950928
0.7081145953199526,0.7826776504516602
0.6477351782584171,0.6724324226379395
0.6270589947578891,0.6908097267150879
0.6196384482683812,0.6998870372772217
0.7990857010836535,0.8496913909912109
0.5150316465482183,0.5505199432373047
0.7224415310669952,0.7835304737091064
0.6043476938025516,0.6423673629760742
0.6297683127437357, 0.661747932434082
0.5954630092171616,0.6296756267547607
0.7046043070089818,0.7362234592437744
 0.800425259206033,0.8519155979156494
0.6528816920600007,0.6968047618865967
0.7339524638450098,0.7555232048034668


==> csv/infer_scatter50.csv <==
          estimate,              real
1.4627153089652243,1.4430570602416992
1.3489648827032414,1.2791848182678223
 1.448925600377363,1.3804404735565186
1.3361621602232852,1.3034858703613281
 1.475375260375041,1.4223604202270508
1.4063978628617422,1.3305249214172363
1.2449260457748053, 1.229391098022461
1.4319536796822192,1.4131567478179932
1.5202659696000231,1.4685001373291016
1.3522451008325096,1.3581085205078125
1.5918556844128278,1.5458934307098389
1.3013812290794138,1.2568435668945312
1.2620030953179793, 1.148231029510498
1.3562803780136305,1.2289178371429443
 1.485949946832884, 1.454847812652588
 1.182497298535688,1.1009178161621094
1.4489982633277037,1.3966701030731201
1.5693617985300106,1.6080703735351562
1.3753792991632319,1.2886712551116943
1.4364742806423967,1.4009044170379639
1.2631650588646837,1.1490767002105713
1.3615360445143005,1.2514586448669434
 1.447380699090833,1.3396742343902588
 1.602506652814601,1.5819854736328125
1.3437231065727537,1.2897086143493652
 1.197561430547765,1.0703141689300537
 1.360174515268811,1.2261216640472412
1.1720467254836067,1.0505266189575195
 1.360416177161265, 1.324838638305664
 1.291429627406487,1.2009875774383545
1.6737888154511846,1.7449805736541748
1.4436073213092147, 1.347135066986084
1.3119730764390976, 1.228475570678711
1.4842885763444937,1.4318664073944092
1.5307544457599396,1.5676865577697754
1.5742504699225113, 1.572427749633789
1.3971675241229944,1.3275370597839355
1.4525744096981146,1.3846924304962158
1.6063890246911918,1.6200571060180664
1.2882047720886383, 1.253483533859253
1.3232979713347455, 1.253580093383789
1.5757556058870874,1.5403194427490234
1.5089956099894282, 1.453345775604248
1.5175542185630588,1.6318714618682861
1.4183582567758486,1.4145963191986084
1.5103719278113878,1.4886157512664795
1.3442172021382786,1.2174899578094482
1.4745441612449504,1.4149820804595947
1.5209030669842125, 1.452263355255127
1.4314638984727084,1.3683748245239258
1.4052731243897054, 1.347987174987793
1.3983685282902965,1.3715956211090088
1.5282663257634794,1.5118639469146729
 1.615142013343049, 1.707343578338623
 1.298760983953222,1.1866095066070557
 1.357750685682504,1.2803094387054443
 1.492772185690651, 1.461538314819336
1.4989741927466476,1.4169199466705322
1.3527606331045032,1.2914085388183594
 1.393048195512432,1.3769323825836182
1.3394869605561077,1.3140406608581543
 1.305180214715931, 1.211073398590088
1.2253947607540534,1.1272804737091064
1.4543787002379933,1.4697785377502441
 1.567053132839803,1.6159930229187012
1.5252099796729894,1.5641894340515137
1.3988399242719367,1.3975272178649902
1.3313368422089267,1.2018654346466064
1.3529015843826155,1.2550060749053955
1.3132193469662101,1.2603912353515625
1.4003332194984988,1.4451320171356201
 1.602744376822101,1.5802481174468994
1.4426189314504168,1.4201304912567139
1.2724177562649701, 1.217909574508667
1.2604017427243852,1.1903901100158691
1.6924375357984849,1.6668784618377686
1.5811516110732697, 1.584329605102539
1.6058437471682492,1.6235520839691162
1.4940660579727545,1.4174394607543945
1.4596565022327792, 1.461963176727295
1.4609195695000892, 1.474259376525879
1.4306253980359374,1.4228520393371582
1.3519240859275319,1.2652606964111328
1.4011113668597002, 1.383347511291504
1.6273174232032792,1.6261546611785889
 1.332462227073061,1.2354223728179932
1.3267407208281266,1.2186145782470703
1.4114214382701076,1.3935554027557373
1.4283742886319097, 1.469099760055542
1.4377610987321008,1.4088833332061768
1.4453658802189262,1.3852810859680176
1.2182969991409576,1.0794758796691895
1.2762374247888766,1.1678717136383057
1.7269471791417055,1.7927570343017578
1.4140355134246856,1.2666208744049072
 1.433869938131072,1.3838696479797363
 1.605591184602265,1.5462806224822998
1.3235465159470217,1.2992756366729736
1.5242294699718022,1.5283331871032715
1.4864909208020367, 1.509294033050537
1.4663368002203712, 1.431164264678955


==> csv/infer_scatter50_0.csv <==
          estimate,              real
1.4021153089652243,1.4430570602416992
1.2883648827032415,1.2791848182678223
 1.388325600377363,1.3804404735565186
1.2755621602232852,1.3034858703613281
 1.414775260375041,1.4223604202270508
1.3457978628617422,1.3305249214172363
1.1843260457748053, 1.229391098022461
1.3713536796822192,1.4131567478179932
1.4596659696000231,1.4685001373291016
1.2916451008325096,1.3581085205078125
1.5312556844128278,1.5458934307098389
1.2407812290794138,1.2568435668945312
1.2014030953179793, 1.148231029510498
1.2956803780136306,1.2289178371429443
 1.425349946832884, 1.454847812652588
 1.121897298535688,1.1009178161621094
1.3883982633277037,1.3966701030731201
1.5087617985300106,1.6080703735351562
1.3147792991632319,1.2886712551116943
1.3758742806423967,1.4009044170379639
1.2025650588646837,1.1490767002105713
1.3009360445143006,1.2514586448669434
 1.386780699090833,1.3396742343902588
 1.541906652814601,1.5819854736328125
1.2831231065727537,1.2897086143493652
 1.136961430547765,1.0703141689300537
 1.299574515268811,1.2261216640472412
1.1114467254836067,1.0505266189575195
 1.299816177161265, 1.324838638305664
 1.230829627406487,1.2009875774383545
1.6131888154511846,1.7449805736541748
1.3830073213092147, 1.347135066986084
1.2513730764390976, 1.228475570678711
1.4236885763444938,1.4318664073944092
1.4701544457599396,1.5676865577697754
1.5136504699225113, 1.572427749633789
1.3365675241229944,1.3275370597839355
1.3919744096981146,1.3846924304962158
1.5457890246911918,1.6200571060180664
1.2276047720886383, 1.253483533859253
1.2626979713347455, 1.253580093383789
1.5151556058870874,1.5403194427490234
1.4483956099894282, 1.453345775604248
1.4569542185630588,1.6318714618682861
1.3577582567758486,1.4145963191986084
1.4497719278113879,1.4886157512664795
1.2836172021382786,1.2174899578094482
1.4139441612449504,1.4149820804595947
1.4603030669842125, 1.452263355255127
1.3708638984727084,1.3683748245239258
1.3446731243897054, 1.347987174987793
1.3377685282902965,1.3715956211090088
1.4676663257634794,1.5118639469146729
 1.554542013343049, 1.707343578338623
 1.238160983953222,1.1866095066070557
 1.297150685682504,1.2803094387054443
 1.432172185690651, 1.461538314819336
1.4383741927466476,1.4169199466705322
1.2921606331045032,1.2914085388183594
 1.332448195512432,1.3769323825836182
1.2788869605561077,1.3140406608581543
 1.244580214715931, 1.211073398590088
1.1647947607540534,1.1272804737091064
1.3937787002379933,1.4697785377502441
 1.506453132839803,1.6159930229187012
1.4646099796729894,1.5641894340515137
1.3382399242719367,1.3975272178649902
1.2707368422089267,1.2018654346466064
1.2923015843826156,1.2550060749053955
1.2526193469662101,1.2603912353515625
1.3397332194984988,1.4451320171356201
 1.542144376822101,1.5802481174468994
1.3820189314504168,1.4201304912567139
1.2118177562649701, 1.217909574508667
1.1998017427243852,1.1903901100158691
 1.631837535798485,1.6668784618377686
1.5205516110732697, 1.584329605102539
1.5452437471682492,1.6235520839691162
1.4334660579727545,1.4174394607543945
1.3990565022327792, 1.461963176727295
1.4003195695000892, 1.474259376525879
1.3700253980359374,1.4228520393371582
 1.291324085927532,1.2652606964111328
1.3405113668597002, 1.383347511291504
1.5667174232032792,1.6261546611785889
 1.271862227073061,1.2354223728179932
1.2661407208281266,1.2186145782470703
1.3508214382701076,1.3935554027557373
1.3677742886319098, 1.469099760055542
1.3771610987321008,1.4088833332061768
1.3847658802189262,1.3852810859680176
1.1576969991409576,1.0794758796691895
1.2156374247888766,1.1678717136383057
1.6663471791417055,1.7927570343017578
1.3534355134246856,1.2666208744049072
 1.373269938131072,1.3838696479797363
 1.544991184602265,1.5462806224822998
1.2629465159470217,1.2992756366729736
1.4636294699718022,1.5283331871032715
1.4258909208020367, 1.509294033050537
1.4057368002203712, 1.431164264678955


==> csv/infer_scatter50_last.csv <==
          estimate,              real
1.5210024022555042, 1.532745122909546
1.4327699043542206,1.3390073776245117
1.3119352416028447,  1.18742036819458
1.5227823941665293,1.4785456657409668
1.4752765760416922, 1.452239990234375
1.3744150210503632,1.3626844882965088
1.3747825187734137, 1.322056770324707
1.4183132678582158, 1.473503589630127
1.4867068945714927,1.4138708114624023
1.3677559473748346,1.3187603950500488
1.7765211584045857,1.8591423034667969
1.2347723983546897,1.0994288921356201
1.5037002499193621, 1.472306489944458
1.3977924209381583,1.3347430229187012
1.6411891275064587,1.6527965068817139
1.4221518403731785, 1.353273868560791
 1.289543832950296,1.1108551025390625
1.4459082049792211,1.4371869564056396
1.3185739491481734, 1.288381814956665
1.3652130812638947,1.4343624114990234
1.3857564631821893,1.3422973155975342
1.3372224743845047,1.3115389347076416
 1.404499337373012,1.3545002937316895
1.3678259037631837, 1.292386770248413
 1.447055844140973,1.3606631755828857
 1.470768452653791,1.4606366157531738
1.5390644194559757,1.5452070236206055
 1.424960727021611,1.4358065128326416
1.4160562972035007,1.3386566638946533
 1.338353953142316,1.3141109943389893
1.4523456439536795,1.4444515705108643
  1.34978530755655,1.3541784286499023
1.2797471772386262,1.1706838607788086
1.4320786534873509,1.4964511394500732
 1.536819618256814,1.5962278842926025
1.3468628033401606,1.3710131645202637
1.4006833397167628,1.4960403442382812
1.3852272169866753, 1.375892162322998
1.4136041944187927, 1.456805944442749
1.3470838720954526,  1.28853178024292
1.2434785174180967,1.2765133380889893
1.4367745473511766,1.4480981826782227
1.5246547416133573,1.5094845294952393
1.4284029821700654,1.3495087623596191
1.3412816997134516,1.3023626804351807
1.4618926464914574,1.4079935550689697
1.4147568244793478,1.3449008464813232
1.3186603965832555,1.3362667560577393
1.3014864612986448,1.2677128314971924
 1.497902071625048,1.4820561408996582
1.5082362164833656, 1.505796194076538
1.3157633805600648,1.3616688251495361
 1.544922675163034,1.6299757957458496
1.4195325180451068, 1.410874605178833
1.3606694820759793,1.3013598918914795
1.5243288337398984,1.6455793380737305
1.4378784976059358,  1.47526216506958
1.4670693581123113,1.4743821620941162
1.4974050533742012,1.4418373107910156
1.4253337198150176,  1.36741304397583
1.5481481441049456,1.5190885066986084
1.3433537279919774,1.2473719120025635
1.4768239798953073,1.4194152355194092
 1.375362405495029,1.4533390998840332
1.4045876314981744, 1.383960247039795
1.4822236942500029, 1.521601676940918
1.4359235887025756, 1.472978115081787
 1.465963614754651,1.3694822788238525
1.3463907346419461,1.2603449821472168
1.5368496546675223,1.5131478309631348
1.3363142956667595,1.2242317199707031
1.5063604293893362,1.4456136226654053
1.3947774131581852, 1.400256872177124
1.4736895512617416,1.4829957485198975
1.5003226040824396, 1.488931655883789
 1.406427432292209,1.5286211967468262
1.3693747493874335, 1.292119026184082
1.4042519025949654,1.3852977752685547
1.6280811617673492,1.6276612281799316
1.4343003782703623, 1.431565284729004
1.4072425762558667,1.3100619316101074
1.4458095676653206,1.4333539009094238
1.6036575536395932,1.5718731880187988
1.4120616505210284,1.4331755638122559
1.4838272646346131,1.5826516151428223
1.4209987979427763,1.3692679405212402
 1.585659902946942,1.6910028457641602
1.3174332819635879,1.2935528755187988
 1.353637281328165,1.2794427871704102
1.5628397257086557,1.7211072444915771
1.5206628141230405,1.6741175651550293
 1.470995595123758,1.4790475368499756
1.5166603474831601, 1.527639627456665
1.4323243367479495,1.5161232948303223
 1.355936469699226,  1.35548734664917
1.6444330642261693,1.6240475177764893
1.4647416549708867,1.4633727073669434
 1.362626446116198,1.3744158744812012
1.3721945076198363,1.2594270706176758
 1.320882608298676,1.2394933700561523
1.3560222014820393,1.5498371124267578
1.4077086052998473,1.4775221347808838
 1.545496731099733, 1.566246509552002
1.3180262516989625, 1.210113525390625
 1.370199385458166,1.4594321250915527
1.3499682194843516, 1.292095422744751
1.4644594385131644,1.4877467155456543
1.4274107691818754,1.4246180057525635
1.3995474662447522, 1.340303897857666
1.4554945299080893,1.3351514339447021
 1.437549230932393,1.3986494541168213
1.4220327080064141,1.4698758125305176
1.3680150082750255,1.4393517971038818
1.4115538135551073,1.3610055446624756
1.2839741272181777,1.1160080432891846
1.5273784604098792,1.6153326034545898
 1.569168572623657,1.6522440910339355
1.4567762349875042,1.5404436588287354
1.3129202625572436,1.2667806148529053
1.3507828916899454, 1.303497552871704
1.2302626834086192,1.1171491146087646
1.3367218183484004,1.2239675521850586
1.5240796929784832,1.6017954349517822
1.3832325604321791,1.4198942184448242
1.4373917739337099,1.4247291088104248
1.5279034837747567, 1.573150634765625
1.3210016652544847, 1.251387596130371
1.2408825296495125,1.1170084476470947
 1.525319376946573,1.5140159130096436
1.4215404071852118,1.3797554969787598
1.5047341125012477,1.5843021869659424
1.4098441828925445, 1.349782943725586
1.4158901446605556,1.4816176891326904
1.5939431920947913,1.6644487380981445
1.3073322073691394,1.3032734394073486
 1.566559869833574,1.5616776943206787
 1.436620878621591,1.4440662860870361
1.3351471286282013, 1.321000099182129
1.3888592472365942, 1.315889835357666
 1.353574778665232,1.3500897884368896
1.5980292787860495,1.5688915252685547
1.3081089408684983,1.2922992706298828
1.5290456561129726,1.5667221546173096
1.3400736416946728, 1.380873203277588
1.5838120033943766,1.6772027015686035
1.4230174051147242,1.3516581058502197
 1.630665718294831,1.7352728843688965
1.4541918857982905, 1.484482765197754
1.4370569776285185,1.4356117248535156
1.3400842746186832, 1.395287036895752
 1.487848586457306,1.4772639274597168
 1.267976523266309, 1.229069471359253
1.5166425314321743,1.7048017978668213
1.5736188125475243,1.6932544708251953
1.3106495037349526,1.2992920875549316
1.3853097887241919, 1.464709997177124
1.4314859791637302,1.5685884952545166
 1.483110415048214,1.4686191082000732
1.3879955537108564,1.3909704685211182
 1.199054520312807, 1.084563970565796
1.4791714092446515,1.4824237823486328
 1.383104959861266,1.3897686004638672
1.3991226513148307,1.3860187530517578
1.5279124909341038,1.5039377212524414
1.2953207752235034,1.2525572776794434
 1.459647313944628, 1.490037202835083
 1.369302301266428,1.3431942462921143
1.5654338757170498,1.5792200565338135
1.2996517209187441,1.3573501110076904
 1.333801624384233,1.3514659404754639
1.3894708576238197,1.3606748580932617
1.4538078640412535,1.3562228679656982
1.5423082829696249,1.5284357070922852
 1.443619729611872,1.4014322757720947
1.5340608041681498, 1.657456636428833
 1.426375484871247,1.4477934837341309
1.4621839098431226,  1.47255539894104
1.6377609683580194, 1.739262580871582
1.1791591081834174, 1.111330270767212
1.5866154683114424,1.6212527751922607
 1.358063778086247,1.3632147312164307
1.4502683983427636,1.4764659404754639
1.4957611203143641, 1.593376636505127
1.4101831632704018,1.4803225994110107
1.3713301373681035, 1.351132869720459
1.3239541412179656,1.3215813636779785
1.5423799887571634,1.5982608795166016
1.3050529779325784,1.2847018241882324
1.4719186587088324,1.4950308799743652
1.5278794355486798,1.5487864017486572
1.3914496350601926, 1.336606740951538
1.3884493559257447,1.4955637454986572
1.5336475772385885,1.5126354694366455
 1.290620090236059, 1.262782096862793
1.3633250837957251, 1.383265733718872
1.4818894079785112,1.4604294300079346
1.5142958522150964, 1.630756139755249
1.4386109213520988,1.4406952857971191
    1.439129343858,1.4706323146820068
1.3640064172913429,1.3242101669311523
1.5049604094185474,1.5509071350097656
1.3884569720650488,1.3196756839752197
1.4997086987239368, 1.484771966934204
1.6417327482254593,1.7540791034698486
1.4158404454809987, 1.358689546585083
 1.381692950454279, 1.331113338470459
1.5460191892579593,1.6406540870666504
 1.566582707278671, 1.490846872329712
1.4157215302154191,1.4236211776733398
1.3091318546839965,1.3962328433990479
1.4891519908297837,1.4748916625976562
1.4096988723484503,1.3574423789978027
1.5068012781885511,1.4472482204437256
1.4866251277616807,1.4993524551391602
1.3928076755114813,1.2907955646514893
1.3687508359575902,1.3891990184783936
1.5422310750502202,1.5528926849365234
1.5674588721807399,1.7025387287139893
1.2874639479438927,1.2225794792175293
1.3665355575541613,1.2993409633636475
1.2555359507982171,1.1367425918579102
1.3215446775768513,1.2546758651733398
 1.316049370296182, 1.261155128479004
1.4541791022621156,1.4038922786712646
1.4380747404025631,1.4046733379364014
1.3555473960402349,1.3687729835510254
1.5181256871958126,1.4376449584960938
1.5912675858336927,1.6061744689941406
1.5434544455443189,1.5194752216339111
1.4560207984128186,1.3770830631256104
1.4188125561557898,1.4844672679901123
1.3749093929322171,1.3470735549926758
1.3365782177739234,1.2747905254364014
1.3035245033884344,1.2892796993255615
1.4947047005215204,1.5177748203277588
1.6259033665810596,1.6000125408172607
1.3807245949822509,1.2607598304748535
 1.370721660418444,1.3733179569244385
1.5163083669192965,1.5425257682800293
1.2339283058474801,1.1277861595153809
1.3902377525919638,1.4188756942749023
1.5627743624311465,1.5858345031738281
 1.468780414591736,1.4097929000854492
1.5090913994798294,1.5542316436767578
1.4497458766430418,1.4886717796325684
1.4145920823821672,1.4517381191253662
1.3204952252700508, 1.272575855255127
1.3492066160285723, 1.383486270904541
1.4822371141071735,1.5036630630493164
1.7292517811472856,1.8136823177337646
1.4152717278787623,1.4911022186279297
1.4597701780716525, 1.480699062347412
1.4929932635581804,1.5144343376159668
1.2379691361415455,1.2114136219024658
1.4094051066828206,  1.47871732711792
 1.367450884333474,1.2544755935668945
1.7332001981763323,1.8937575817108154
 1.359314197007394,1.2863154411315918
1.5571876610807518,1.5611162185668945
1.5172446337093517,1.5535438060760498
1.4751774090653589,   1.4832763671875
1.4021291247430339,1.4264309406280518
1.5999880882368345,1.5759501457214355
1.3521901100132108,1.3216907978057861
 1.386087549460489,1.5014643669128418
1.3409991538192314,1.3981866836547852
1.3929401091650853, 1.417574405670166
1.6260681308852405,1.7554361820220947
1.3191176389460813,1.3136670589447021
1.3272147237545184,1.2693281173706055
1.4412100398911978, 1.550804853439331
1.5597556084295134,1.6327378749847412
1.4797044953330378,1.4576709270477295
 1.444777596765845, 1.594498872756958
1.4317884500967548,1.5070040225982666
 1.320750881332107,1.2827694416046143
1.4542392446624397,1.4663729667663574
 1.544284134839398,1.5761406421661377
1.3648170968860263,1.3308444023132324
1.4993595428493085,1.5287511348724365
1.4624101048752718,1.4647350311279297
 1.576136599469532,1.5392320156097412
1.2628220358181963, 1.158421516418457
 1.391635497351716,1.4721298217773438
 1.296488241679428,1.1732203960418701
1.4955771360470629,1.5554637908935547
 1.543799792892206, 1.561704158782959
1.3718877627707362, 1.335306167602539
1.3971967803248662,1.3682148456573486
1.3159876892340816,1.2664241790771484
1.3422452734372408,1.1980454921722412
1.5233185861777543,1.5513875484466553
 1.304330490333198,1.2365050315856934
1.6097142559805961,1.6574084758758545
1.4501775125306107, 1.513150930404663
1.4165577669437424,1.4044511318206787
1.3575230249690708,1.2942287921905518
1.2583671791461069,1.2318687438964844
 1.375697372883298, 1.382802963256836
1.4332469423884495,1.4608469009399414
  1.59863769011553,1.6740398406982422
1.3255983468486994,1.3472912311553955
1.4101360226832134,1.3120217323303223
1.4098859031662891,1.4474530220031738
1.4366932961154173, 1.496058702468872
1.4747152860906927,1.4817001819610596
 1.560897211201126,1.5816617012023926
1.2775387326109027, 1.187990427017212
 1.224277084422928,1.1879699230194092
1.3728697412861721,1.4729983806610107
1.4175990696627854,1.3695015907287598
 1.447950123098607, 1.398014783859253
1.5281010715683314,1.4895472526550293
1.4171724303876108,1.4548451900482178
 1.437054576190324, 1.434133768081665
1.3404536683250334,1.3143515586853027
1.3946486742314612,1.3371970653533936
  1.78607206931051,1.8887426853179932
1.4090334779549476,1.3110935688018799
1.5311625225589942,1.5630862712860107
1.2919436832253173,1.1015434265136719
1.4949135253948194,1.4984335899353027
1.4893486012002453,1.5298926830291748
1.4914259418277547, 1.519256591796875
1.5502842109037507, 1.592334508895874
1.3363262744779734, 1.323251485824585
1.2835310984180985, 1.249084711074829
1.3601399247228474, 1.344306468963623
1.1678636452585514,1.0236585140228271
1.4130681746989002,1.3650085926055908
1.5581429597496879,1.5464398860931396
1.4487934131957503,1.4909708499908447
 1.390043962819764,1.3754472732543945
 1.379364500216864,1.3824777603149414
1.4370238726031512, 1.376051902770996
1.3809862410077605,1.3206310272216797
1.4403631645347155,1.4138786792755127
1.5893773584708446, 1.610058069229126
1.3579271339947179,1.3943719863891602
1.2497250158350683,1.1911048889160156
1.2873216864586299,1.1568071842193604
1.3673683088079436, 1.359215497970581
1.4263783334786455,1.4194459915161133
1.5019034610852662,1.5280499458312988
 1.454737566029326, 1.472644567489624
1.4976566121440158,1.5138895511627197
1.4816420356160758,1.5085885524749756
 1.295379412856689,1.1787705421447754
1.3965019452447036,1.2845416069030762
1.4446263767749195,1.4061145782470703
1.4719124196367994,1.4802048206329346
1.4815372892372196,1.5729389190673828
1.4910849863888254,1.5384442806243896
1.3239877785670928, 1.268054723739624
1.2931595917117928,1.1918954849243164
1.5238063766272851,1.5586504936218262
 1.464808224649057,1.4711716175079346
1.4795306121997114, 1.464207410812378
1.3453814006427167,1.2722735404968262
1.4384529275204774, 1.499800205230713
1.3116111476528682,1.2661693096160889
1.4299766541021068,1.4824225902557373
 1.426328559373137,1.3974978923797607
1.5207920241980424,1.5168392658233643
1.4271640776492611,1.3716483116149902
1.3758805146424637,1.3860418796539307
1.3921925332012879,1.4425320625305176
1.4465357409887352,  1.43989896774292
1.3653033022688987,1.4134259223937988
1.3444081558913783,1.3551888465881348
 1.471561067809557,1.5138587951660156
1.3817062533715712,1.4190475940704346
 1.606280277580474,1.7163810729980469
1.6139500469382695,1.6264116764068604
1.3965036945073248,1.3830876350402832
1.5301457326479802,1.5339417457580566
1.3814480420986495,1.2237670421600342
1.4283200491731929,1.4871811866760254
1.3718687268761274, 1.362680196762085
1.4292533368267417,1.4574270248413086
 1.549966860826442,1.6415879726409912
 1.430529889795946,1.4075078964233398
1.3390538781797146,1.4174230098724365
1.3735429452300287,1.2812063694000244
 1.445717782687385,1.4057223796844482
1.4069911033222293,1.3854320049285889
 1.455155757092022,1.4517428874969482
1.4933917418632556, 1.581880807876587
1.5568011366025416,1.6241188049316406
1.3229843294648393,1.2905962467193604
 1.545932678667394,1.5362820625305176
 1.394610912748688,1.4331510066986084
1.3940184972034224, 1.363494634628296
1.3297168393587013, 1.273252010345459
1.2917161967987887,1.2066493034362793
1.5833461603628503,1.6747589111328125
1.4674234060404099,1.5480031967163086
  1.35114292861585,1.2916345596313477
1.3717727002475082,1.2805278301239014
1.4006182552552942,1.4146950244903564
 1.327108643901872,1.2408721446990967
1.4558214580072955,1.6347005367279053
1.3037265228931685,1.2968535423278809
1.4274299428284198,1.5177955627441406
 1.515253651355653, 1.469369649887085
1.3166797242386452, 1.347445011138916
1.2826764497921967,1.1813139915466309
1.3462541178275331, 1.390413522720337
1.3838855104050631, 1.431877613067627
1.4198153309189592,1.3791615962982178
 1.380846002251964,1.3568167686462402
1.4425818437322622,1.3796215057373047
1.4430216145034302, 1.525437831878662
1.3147968464242712, 1.225799560546875
1.2766885757518602,1.2855725288391113
1.5106392012764804,1.4919939041137695
 1.515302312051806,  1.54683256149292
1.3233668840984834,1.2899610996246338
1.3217427278877474,1.3486120700836182
1.4453604570572665,1.4560275077819824
1.5429545568664973, 1.549286127090454
1.3260194246219474,1.2855498790740967
1.3786835262936303,1.4512794017791748
1.5542548709810442,1.5456669330596924
1.4183147446081559, 1.419198751449585
1.3989999638990795,1.3750369548797607
1.3762002536797222, 1.399092674255371
1.4482831214768952,1.5283734798431396
1.4825100123482506,1.3786416053771973
 1.428827473735999,1.3940515518188477
 1.530946463758194,1.5354981422424316
1.3092566227584748, 1.288865566253662
 1.479181260467175,1.4248437881469727
 1.378113083632839,1.4241037368774414
  1.43015356792261, 1.455925703048706
  1.52276123526786,1.5449604988098145
  1.62542682333045, 1.694692611694336
 1.294657680477228,1.2688498497009277
 1.453698056871877, 1.527531385421753
1.3730471767152879, 1.422091007232666
1.4034001107041072,1.3774135112762451
1.3060504898528027,1.3396542072296143
1.4986456682095806,1.5190870761871338
1.5059503896010202,1.5008935928344727
1.4374474219213491, 1.337331771850586
1.4552956080639186, 1.483832836151123
1.4581487365421988,1.3929977416992188
1.4682956025168625,1.4185254573822021
 1.506731346381918, 1.613187551498413
 1.321931496118866,1.2959868907928467
1.5535842089095573,1.5373845100402832
1.4252436559104533, 1.366814374923706
1.4393455819425964,1.5414466857910156
1.4946708035271414,1.4873132705688477
1.1881067450432263,1.0923686027526855
1.4036224275637912,1.4747862815856934
1.3166001874347921, 1.374751329421997
1.6002660579595895,1.5814564228057861
1.5111780204336414,1.5006239414215088
1.2514781324336914, 1.158930778503418
1.5293990612717268, 1.473081111907959
 1.360230412159622,1.2424941062927246
1.2759378417155707,1.2306582927703857
1.6292991493622424,1.7693006992340088
1.4603770110208056, 1.535933256149292
1.6617572874023943,  1.73197603225708
 1.603403217321795,1.6261963844299316
 1.457431829387717, 1.321211576461792
1.3995489857471068,1.3069360256195068
1.6826488403756863,1.7825579643249512
1.5343766878226244,1.5874547958374023
1.2614062884444763,1.1396558284759521
1.6453663114128743,1.7344465255737305
 1.410720074078196,1.5035951137542725
 1.412144469528712,1.5339081287384033
1.3193808118719565,1.2654566764831543
1.2719406391373014,1.2021384239196777
1.5958255502589418,1.6997017860412598
1.4746819709159737,1.4470148086547852
1.5798917865266402, 1.583282470703125
1.3583945501328418,1.2817726135253906
 1.486308818919185,1.4127464294433594
1.4822070645208119,1.5100765228271484
1.2626695709764066,1.1737182140350342
1.4252618977098925,1.4048171043395996
 1.391009556393084,1.3909759521484375
1.5170842366411503,1.4602375030517578
 1.626341978076956, 1.789452314376831
1.5103723666262516,1.5232341289520264
1.5054809698135432,1.5637304782867432
1.4792728805713564,1.4998586177825928
 1.463651026558175,1.4536948204040527
 1.497200831253145,1.5597827434539795
1.5036953130016486,1.5046985149383545
1.5811064840976854,  1.60262131690979
1.4524185318319436,1.4332187175750732
1.3614134544666276,1.3304479122161865
1.5447309136493566,1.6328284740447998
 1.538811007232513, 1.596203327178955
1.4487343600397065, 1.475691795349121
1.5296179753314254,1.5627593994140625
1.3489656754161268,1.3021254539489746
1.4088741302894756,1.4584331512451172
1.3831356001181765,1.3072843551635742
1.5863410192445422,1.6166045665740967
1.6002058611104946,1.7903416156768799
1.4064452671485057,1.4353415966033936
1.4453091208740692,1.3892269134521484
 1.411343273373942,1.4590189456939697
 1.497616864959626, 1.496891736984253
1.4762349419616592,1.4821867942810059
1.2049609020471503,1.1194989681243896
1.3361559385378732,1.3175601959228516
1.6454580380291233,1.7436473369598389
1.4396126143971115,1.4742095470428467
1.4491118893791748, 1.525130033493042
1.4994518402802632,1.5038516521453857
1.4533052087258915, 1.435485601425171
1.5316093774918151,1.5494489669799805
1.5208636349037958,1.5145001411437988
1.3623828128984936, 1.259354591369629
1.5099178177434105,1.4996001720428467
1.3243860110415078,1.2730331420898438
 1.569528434445361,1.6000432968139648
 1.368570567695222,1.3357329368591309
1.4417001593459264,1.3571405410766602
 1.497699327280405,1.5126802921295166
1.4974319208887317,1.4807872772216797
1.5137215376187367,1.4724814891815186
 1.518021565998362,1.6327943801879883
1.4728110463012696, 1.515584945678711
1.3908273415628845,1.3736662864685059
1.4715597823039153,1.4304590225219727
1.6714249140547384, 1.667576789855957
1.4849751559687274,1.5376546382904053
1.2747072184996118,1.1413381099700928
1.5818328344256858,1.6245057582855225
 1.341124481017227,1.2922275066375732
1.5183404581029474,1.4752240180969238
1.4330875275736075,1.4220619201660156
 1.290411848287468, 1.292168140411377
1.4822496095839914, 1.534531831741333
1.6592904822504626,1.7881255149841309
1.5794486928707858,1.6706671714782715
1.3716699874715281,1.3836321830749512
1.4402646400239194,1.4634547233581543
1.4401800533040374,1.4124813079833984
1.5464574140201368,1.5736668109893799
 1.605717488483444,1.6461668014526367
1.4454388164791234, 1.411268711090088
1.3696024662178945,1.2843186855316162
 1.495624637063633,1.5112197399139404
1.4225535770273026, 1.373671054840088
 1.495562048728607, 1.421675443649292
1.4304258369484135,1.5693366527557373
1.3729354235980356,1.4058253765106201
1.3911124846162866,1.4036445617675781
1.3466070480380035,1.4011738300323486
1.3330737083488888,1.2829289436340332
1.2821230095396792,1.2536063194274902
1.4886295674058572,1.5117883682250977
 1.469152473643855,1.4393277168273926
 1.375474843388428, 1.427074909210205
1.6287123875569123,1.7701222896575928
1.2893120190434315,1.2601912021636963
 1.265818872102045, 1.260063886642456
1.5604537823531799, 1.567061185836792
1.4397091514423068,1.4117307662963867
 1.415766613906188, 1.479309320449829
1.5475790643233904,1.5556118488311768
1.4895616000626188, 1.477724313735962
 1.541956229898912, 1.581392765045166
1.5074666809863546,1.5221779346466064
1.5719711602411497,1.5605041980743408
1.3389467562995967,1.3689734935760498
1.5045769114715148, 1.547438144683838
1.3460961809458922, 1.290372610092163
1.4315243151534953,1.3762266635894775
1.4940141252371837,1.5213241577148438
 1.520820510590599,1.5858213901519775
1.4611940341521947,1.4856674671173096
1.3500799585686558,1.3460068702697754
1.2556084205016456,1.0939629077911377
1.3002786376139825,1.4576542377471924
1.4455840952980898,1.4515271186828613
1.3397895151171981, 1.380408525466919
1.3756798487573463,1.3398926258087158
1.5092132308542612, 1.571561574935913
1.4043480180022616,1.3984839916229248
  1.36845983969982, 1.356928825378418
1.2984938911889274, 1.257878065109253
1.3815785662096687,1.2537932395935059
1.5405029121101033, 1.670119285583496
1.3079718610382909,1.2073845863342285
1.2688346215312332,1.2241549491882324
 1.351364383087206, 1.260291337966919
1.3375483719789458,1.2978456020355225
1.4237426202470171,1.3858437538146973
 1.479854836300409, 1.594933271408081
 1.687800115845094,1.7843620777130127
1.2642713347754597,1.1985692977905273
1.4565701896803225,1.5832607746124268
1.3632063271764059, 1.347700595855713
1.3173687043981228,1.2590734958648682
1.4761833278936967,1.4991743564605713
1.4094396265892566,1.4111201763153076
 1.534429396597308,1.6781384944915771
 1.548784763793954,1.5537135601043701
 1.294615925669577, 1.168933391571045
1.5204543304586187,1.4842979907989502
1.3364379670986506,1.2213976383209229
1.4243329734481378,  1.37729811668396
1.3125605160519236,1.3123934268951416
 1.306728676951308,1.2502431869506836
1.3917180416493002,1.3510022163391113
1.4494010407188285,1.5078535079956055
1.3880773011004899, 1.507359504699707
1.4174179346751512, 1.365752935409546
 1.303830957675963,1.2208857536315918
1.4191692951497608, 1.364030122756958
1.5748459290959276,1.6041321754455566
1.3985684317128708,1.3736751079559326
1.6016857330033025, 1.735346794128418
1.3395774506361644,1.2917258739471436
1.4011055815052105, 1.382190227508545
1.4625351834415374,1.3706226348876953
1.4448321456836075,1.5171382427215576
1.6279824282148623, 1.682767391204834
 1.405889694279135,1.3572814464569092
 1.292827282395339, 1.248114824295044
1.5609397255259216, 1.655794382095337
1.5393484780305995,1.5318248271942139
1.4380978031651122,1.5351500511169434
1.3504262834812248,1.3177464008331299
1.1937886393240553, 1.161482810974121
1.3913895247673567,1.3358063697814941
1.3268572852808778,1.3330950736999512
1.5450273903949292,1.5510039329528809
1.3596761554701022,1.2850396633148193
 1.435112793708436,1.4852955341339111
1.3549225943771759,1.3540613651275635
  1.30950339241831,1.3194143772125244
1.6430763550703078,1.6652584075927734
1.4768741492852744,1.5096161365509033
1.4318727212776765,1.4158148765563965
1.2746328021907831, 1.307361364364624
1.4070376908844284,1.4229114055633545
1.5613452004655248,1.5284743309020996
 1.372999654579471,1.2957608699798584
1.5170213407232427, 1.554603099822998
 1.452135110745879,1.5768826007843018
 1.277034610138227, 1.231694221496582
 1.419826984654034, 1.437450885772705
1.4702087770456056,1.4378843307495117
1.2533408965644284,1.2583060264587402
1.4584768575992468,1.3809776306152344
1.3791210568563936,1.2829630374908447
 1.374989027243525, 1.377176284790039
1.4641495040747983,1.6740443706512451
1.5622297902081672, 1.567427635192871
1.7467955634317498, 1.808030366897583
1.4345546438492072,1.4936203956604004
1.3975836990137966, 1.385087490081787
1.4813278253969253,1.6062569618225098
1.3636367469510091,1.2715041637420654
1.4288692204494253, 1.376633644104004
1.5033623250640646, 1.540236234664917
1.4193751525409433,1.3976874351501465
1.4326617723100408,1.5339124202728271
1.3587245717487768,1.3385965824127197
1.5192019334563267,1.5734727382659912
1.3669776865087206,1.4169249534606934
1.4492290782026118,1.4466159343719482
1.5115878992081306,1.6756083965301514
1.5486164728470886,1.4818346500396729
1.4231806833618819,1.3967297077178955
 1.445078620772832,1.4446282386779785
1.4604481754449652, 1.464106798171997
1.3012066244852207,1.2985038757324219
 1.576410120266684,1.5976653099060059
1.4359616908346706,1.4810161590576172
1.3184418964334679,1.3202495574951172
1.3185723328253893, 1.283987045288086
1.5231959616875788, 1.548630952835083
1.4172549483987464,1.4368760585784912
1.4969847653053323, 1.525080919265747
 1.462906339616557, 1.557049036026001
1.5087953731403267,1.5829122066497803
1.7289585417994071,1.8207647800445557
1.5736577015021767,1.5387976169586182
1.5964468360435888,1.7252531051635742
1.3567192225648264,1.3650002479553223
1.6577649809252162,1.6695568561553955
1.6501252019868713, 1.734100103378296
1.3740850216546039,1.2889511585235596
  1.35340796234886, 1.337050437927246
1.4583084119579033,1.4329900741577148
1.4599815960668794,1.4466438293457031
 1.440916157418931,1.4406113624572754
 1.378103979587715,1.3231658935546875
1.4536531759332085, 1.453826665878296
 1.496458688350584,1.5466299057006836
 1.454254876658095,1.4223673343658447
 1.676041855625697,1.7475719451904297
1.5059820989037491,1.5139572620391846
 1.670099422943316,1.8067388534545898
1.3129667504131055,1.3594226837158203
1.4266996822913538, 1.502281665802002
1.4225847091012824,1.3847880363464355
1.3766417517743437,1.4168877601623535
1.4789218212565756,1.4453341960906982
1.4399411588778745,1.4745092391967773
1.5403341809511197,1.5826709270477295
1.3672087349825301, 1.471182107925415
 1.458376366140043, 1.527369499206543
1.6093320808564884,1.6260392665863037
 1.337329463919465,1.3221304416656494
 1.451491711461616,1.4274089336395264
1.3913437728869964,1.4555654525756836
1.4051071168543456,1.4116239547729492
1.3733377760407426,1.3443207740783691
1.5294030629201982,1.5451807975769043
 1.588323943411756,1.6187405586242676
 1.499485127376364,1.4641773700714111
1.5145727736727697,1.4192514419555664
1.3648635992573406,  1.32621431350708
  1.44903218250487,1.5359776020050049
 1.491225938410152,1.5283067226409912
1.4071349897029255, 1.449476718902588
1.4888615490095225,1.5395913124084473
1.5426589184598192, 1.490675687789917
1.5686416164108714,1.5227677822113037
1.3202687514060731,1.2900233268737793
1.5254367581886754,1.4583306312561035
1.3808296501847162,1.4153225421905518
1.2044685382803013,1.1011333465576172
 1.299176501549895,1.3239119052886963
 1.330440369528483,1.3722825050354004
1.4752192461063331, 1.502638816833496
1.3115566764525806, 1.264157772064209
1.3297795554538112,1.2602760791778564
1.3813234210732614,1.3364372253417969
1.4559856036488326,1.5421841144561768
1.5075057517470074,1.5334746837615967
1.5452451643109641,1.5500361919403076
1.5322549688192273,1.5333538055419922
1.4464811372810895, 1.446424961090088
1.3737526510157232,1.3710150718688965
1.4332894181459963,1.5173511505126953
1.5713136977950917,1.5900437831878662
1.5242424609945233,1.5040204524993896
 1.514577768403912,1.4909687042236328
1.4583060506949004, 1.488830327987671
 1.456641819046995, 1.377302885055542
1.3025965957942374,1.2227060794830322
 1.634502137937489,1.7742135524749756
1.4022167075271705,1.4576914310455322
 1.585475862021521,1.5604472160339355
1.4418619970425766,1.4588360786437988
1.2010201666973828,1.2184839248657227
1.4501155192023332,1.5448346138000488
 1.418443812140835, 1.395796298980713
1.2537813046843134,1.1820874214172363
1.2946692274799425,1.2224328517913818
1.4157724067459336,1.3713159561157227
1.6232968592015218, 1.608901023864746
1.5141718776410187,1.6304705142974854
1.5455827528702106,1.7166385650634766
 1.215212643078897, 1.257108449935913
1.3186485525294382,1.3272595405578613
 1.394995943238378,1.4851429462432861
1.4726699866610262,1.4376089572906494
1.4890414872773532,1.4492952823638916
 1.345658606885051,1.4188027381896973
1.5095720891546394,1.5394401550292969
1.2598301253409943, 1.225820779800415
1.6241457470953078, 1.691636323928833
1.4934623681029986,1.5556111335754395
1.4811441285532825,1.5655341148376465
1.4838147921691036,1.5320382118225098
1.4588711010105724,1.4066212177276611
1.4673585999326186,1.4786300659179688
1.4723838036194727,1.4386284351348877
 1.356774070069297,1.2800076007843018
 1.600546989541381,1.5906710624694824
1.4972165466705714,1.4680531024932861
1.4376299325909623,1.3532514572143555
1.5010715383896347,1.6157052516937256
1.2427380574241915,1.1704638004302979
1.4100811574580503,1.4057672023773193
1.3920979182402013,1.4231553077697754
1.3564128699262803,1.3597667217254639
1.6134186619445559,1.7297730445861816
1.5153701083702664,1.5573480129241943
 1.471767566773159,1.4130017757415771
1.4185822703958315, 1.486006259918213
 1.288497434293336,1.1778819561004639
1.6672376807373808, 1.832444667816162
1.2572425936033436,1.2787322998046875
1.4231013236132812,1.4707412719726562
 1.319779964696471,1.2402760982513428
1.3967002976717144, 1.334627628326416
1.5867753973415506,1.6937878131866455
1.5858655430386241,1.6651854515075684
1.5915279253063954,1.5673460960388184
 1.532847414000665,1.5823042392730713
1.6846864558205041,1.7512929439544678
1.3956434703859426,1.4283294677734375
1.4319433948928468,1.3543527126312256
1.5752609479873998,1.5597262382507324
 1.191606854146116,1.0766489505767822
 1.478977950353452,1.4504823684692383
1.5944332863952468,1.6151213645935059
 1.478609551574981,1.4327991008758545
1.4076378305421862, 1.360344409942627
1.3876182156149504,1.3301846981048584
1.6747171933156033,1.7473583221435547
 1.394361689442655,1.3944189548492432
1.3420999662222453,1.2857627868652344
1.4713854653158092,1.5041592121124268
 1.340264024558258, 1.296644926071167
1.5371996512055641,1.6114583015441895
1.2516064589383007,1.2024860382080078
1.3491540688263783,1.2824878692626953
1.2137872247766734,1.0874900817871094
1.6617832448172758,1.8296840190887451
1.4393713879235372,1.3945260047912598
1.3261494132334577,1.3176958560943604
1.5531033677285198,1.5883753299713135
 1.458936772698825,1.4719724655151367
 1.497032067311803,  1.51979398727417
 1.357405481816299, 1.309532642364502
1.5409730183483388,1.6965336799621582
1.4095804607556512,1.4512231349945068
 1.269985812649497,1.2105340957641602
1.4163001168516167,1.4522814750671387
 1.434979328706026, 1.479069471359253
1.2537545013444733,1.1787621974945068
1.4062505805598755, 1.401221513748169
1.4225127485360751,1.5001111030578613
1.5888117232986592,1.7098901271820068
1.4709038871249018, 1.495119333267212
1.4264943801794694,1.4031703472137451
1.3972217560971374,1.4097599983215332
 1.461319172541784, 1.508495807647705
1.4521996035776097,1.4903743267059326
1.6828357605978757,1.6982829570770264
1.5353918322248536,1.5984628200531006
1.5301568110946293,1.5381600856781006
1.4534091423777196, 1.473320484161377
1.5186374632958413,1.5495421886444092
1.5599626474208992, 1.607121229171753
 1.392779302734365,1.4541592597961426
1.4643944771225939, 1.419374704360962
 1.504941804625965,1.5628197193145752
1.4672649352956757,1.5023589134216309
 1.274312000188551, 1.202223777770996
1.4773360440338787,1.4007148742675781
1.3976136571692497,1.3773696422576904
1.5071859148954705, 1.462787389755249
1.4633804625774371,1.4592831134796143
1.2230304000638097,1.1058471202850342
1.3877741520523035,1.4492628574371338
 1.237719437131446,1.1102936267852783
 1.355010456487462,1.3614468574523926
1.3685805107308042,1.3279271125793457
 1.398256716751926, 1.370934247970581
1.3767684752520455,1.3024928569793701
 1.384766023647348,1.3913843631744385
1.2794831415760346,1.3386151790618896
1.4005975168160116,1.4476137161254883
1.4898140021390027,1.4934475421905518
1.4623715994834374,1.5633323192596436
 1.325986726516579,1.2099761962890625
1.4729806910031935,1.5134332180023193
1.4447274671169827,1.5130996704101562
1.3719406221199657, 1.321786880493164
1.4299813177996286,1.3617112636566162
1.4952792580286423,1.6011905670166016
1.5596801276680439,1.6123104095458984
1.4502730490629838,1.4548299312591553
   1.3461348808823,1.3275949954986572
 1.472163116981817,1.5803215503692627
1.6077532922966535,1.7315480709075928
1.4325220821527187,1.4299650192260742
1.4537712576065378,1.5429186820983887
1.4770019174283175,1.5744025707244873
1.4851797393170647,1.5588290691375732
1.4208220967951823,1.4023222923278809
 1.468188747588953, 1.471940279006958
1.5181031751225906,1.5911133289337158
1.3304033326075897,1.2563562393188477
 1.454948010285917,1.5180256366729736
1.2748901453616723,1.3009364604949951
 1.493244120784328,1.5900623798370361
1.3697229280302479,1.3284060955047607
1.4448902763458205,1.3942561149597168
 1.340208462539201,1.4010722637176514
1.5677484866511906,1.6310579776763916
1.2949184056652576,1.2571721076965332
1.4323072688257483,1.3850739002227783
1.2315407989108123,1.2227206230163574
 1.289002806093917,1.3107872009277344
1.3845922934042092, 1.464233636856079
1.3154887201139855,1.2841877937316895
 1.590772293568829, 1.698075532913208
1.4884572925336954,1.4149763584136963
  1.34169154343742,1.3343403339385986
 1.419434260350564,1.4771969318389893
1.2777755550430505,1.1936883926391602
1.3924945611200668,1.4116454124450684
1.2488111065911303,1.1647100448608398
1.3727705173677176,1.3340256214141846
1.5882057213878915,1.6444175243377686
 1.579488670283433,1.6741993427276611
1.4735064043919412,1.5277900695800781
1.5144011971640283, 1.557729721069336
1.3830467177444692,1.3549423217773438
 1.360170326600229,1.4135096073150635
1.3446419236747622, 1.346895456314087
1.4814887874487117,1.4886255264282227
 1.482404180386634,1.4322967529296875
1.3553830569175422, 1.305910348892212
1.5681302158860866,1.6371889114379883
1.5145318829349306, 1.516230821609497
1.3879466590438896,1.2422676086425781
1.3517885089780797,1.3653604984283447
1.5331131169864018,1.4968392848968506
1.3008994496768476,1.2143568992614746
1.3955079093269454,1.3734045028686523
1.4093023467133288,1.2761321067810059
1.4115317556395577,  1.39695405960083
 1.373326779710944,1.3503601551055908
1.5240461227851527,1.5353286266326904
1.3494659473977635,1.2854323387145996
1.3480457376109185,1.2502827644348145
1.2769686521873924,1.2109582424163818
1.5631278958405035, 1.570533037185669
1.4960191397295213,1.4644341468811035
 1.310355872903938,  1.27555513381958
1.3219666022660024,1.2053229808807373
1.4167557746155641,1.4136757850646973
1.4576453673150853,1.4646856784820557
1.3486852021183813,1.2755653858184814
  1.44920874848586, 1.420452356338501
 1.453041582368365,1.3755345344543457
1.3319957740677286,1.2003905773162842
1.4136909620427578, 1.464167833328247
 1.429439792142236,1.4338970184326172
1.3975423436764083, 1.384251594543457
 1.559491138066577,1.4908008575439453
1.3306013368407146,1.2217981815338135
 1.391435723620613,1.3176772594451904
1.4290785916770228, 1.422104835510254
1.3919897988494012, 1.427520513534546
1.3539347757600981,1.2757914066314697
1.4759118145943009,1.4198031425476074
1.6246319526811888,1.7604694366455078
1.5016933192659854,1.5789306163787842
1.3076242187223037,1.2147233486175537
1.3074324305044374,1.2974765300750732
 1.299004456431714,1.2089571952819824
1.4294169092860898, 1.466480016708374
 1.329734158532604,1.2972536087036133
1.3233557352160963,1.2480573654174805
1.3496837320562178,1.3649375438690186
1.4475917747777267,1.5098741054534912
  1.49047358127071, 1.499060869216919
1.5368366886369662,1.7150540351867676
1.3443319639304183,1.2739577293395996
 1.419963674178343,1.3576459884643555
1.5687136421871213,1.6118042469024658
1.6181515636835766,1.6845369338989258
 1.255700459810293, 1.149486780166626
1.4502442954332784,1.4773540496826172
1.2328995247716696, 1.190398931503296
 1.483262233611554,1.5139026641845703
 1.535196785927153,1.6090872287750244
1.3991150212246102,1.3748538494110107
1.4244084429604535,1.4602739810943604
1.4910512894264125,1.5174431800842285
1.5914046996392572,1.6281752586364746
1.5909442366281323,1.7138104438781738
1.3489250224412055, 1.353790521621704
1.4716704832908525,1.4727551937103271
1.2943303078950397,1.2460176944732666
1.5477872219137523,1.6784708499908447
 1.421429177603592, 1.420971155166626
 1.323854767330696, 1.299830436706543
1.2169518523450662,1.1217010021209717
1.4454993583523799,1.4211540222167969
1.3563009985239982,1.5202653408050537
1.4334780674564147,1.4411578178405762
 1.483126553398189,1.5583865642547607
1.5860790589678777,1.5750911235809326
1.4793632500206695,1.4437389373779297
1.2846280641924603, 1.191629409790039
1.5302920225823864,1.6010549068450928
 1.470541663164241,1.4616007804870605
 1.397282512200968,1.3745827674865723


==> csv/molchanov_range/resnet20.csv <==
ratio,            ours_pr,             ours_f
0.1,15.19363821,91.26434242
0.2,33.12749565,82.92356497
0.3,50.22285581,75.34271871
0.4,64.49451447,69.02745281
0.5,74.20659065,63.96914604
0.6,80.59895039,56.14072537
0.7,88.25502396,42.71039164
0.8,93.92142892,31.38092636
0.9,97.58586287,15.95468822

==> csv/molchanov_range/resnet32.csv <==
ratio,            ours_pr,             ours_f
0.1,8.316589892,69.86109381
0.2,17.74777472,58.32479846
0.3,34.26988423,50.3743571
0.4,51.4759481,42.78777075
0.5,67.38035679,35.51401609
0.6,80.39131761,29.53088667
0.7,88.45589161,25.36695976
0.8,93.24964285,17.24142478
0.9,98.2932508,6.999777179

==> csv/molchanov_range/resnet56.csv <==
ratio,            ours_pr,             ours_f
0.1,8.858534694,76.16970145
0.2,18.62349063,59.29763341
0.3,34.33583379,50.77186168
0.4,51.33624673,42.01199155
0.5,66.92561507,34.71133475
0.6,79.20416594,28.54123549
0.7,88.56238127,23.47321084
0.8,93.67426038,17.54763188
0.9,98.30271602,7.704347434

==> csv/ours_range/resnet20.csv <==
                 pr,                  f
70.03234625,27.11757824
73.82199764,29.95988759
50.08273125,29.93287472
41.00269675,29.99968435
60.03331542,29.87894762
38.28632832,29.95846716
70.03234625,31.59193944
60.38734913,39.93100054
50.04993677,39.89573634
40.00656009,36.1828254
35.74399352,39.97961581
21.96239084,39.87592427
70.1497376,30.03425806
60.36163568,49.83582172
50.02832413,49.97664178
40.08407295,49.81326743
30.41112721,49.78485879
59.0282321,48.09032271
70.00476718,59.1029182
60.02027392,59.74919016
50.03316998,57.74488644
40.07885754,55.00342778
30.06529212,59.90972365
20.13185024,59.99629603
70.12998462,69.48620307
60.06499529,65.90953031
50.07863045,63.3784189
40.06171227,69.94617647
30.09212315,69.83144205
24.84310716,69.75757958
70.11209726,59.75871396
61.07678413,42.59747222
50.04174113,69.73059137
40.05127847,76.44325768
30.04665673,79.07409526
20.21085471,79.88790423

==> csv/ours_range/resnet32.csv <==
f,pr
-1,-1

==> csv/ours_range2/resnet20.csv <==
                 pr,                  f
90.23612142,9.830968577
91.83151126,9.269838702
93.07211637,7.59233302
93.02777052,8.61367304
91.96007848,6.926273654
85.98063588,9.976114053
92.33573079,9.1876016
80.11410832,16.01910087
87.42211461,19.97569483
64.59178329,19.90890986
69.32465434,19.98984983
62.54211068,19.8506968
70.18104196,19.94716288
90.04569054,16.89166542
85.38399339,15.60810278
70.03234625,27.11757824
73.82199764,29.95988759
50.08273125,29.93287472
41.00269675,29.99968435
60.03331542,29.87894762
38.28632832,29.95846716
37.87676692,29.91303799
92.86975861,9.505729076
80.40106297,34.87170736
70.03234625,31.59193944
60.38734913,39.93100054
50.04993677,39.89573634
40.00656009,36.1828254
35.74399352,39.97961581
21.96239084,39.87592427
54.33486104,39.95833399
81.96216822,45.28350937
70.1497376,30.03425806
60.36163568,49.83582172
50.02832413,49.97664178
40.08407295,49.81326743
30.41112721,49.78485879
59.0282321,48.09032271
31.36999905,49.97806221
93.61099601,7.551214469
80.04367948,26.78073855
70.00476718,59.1029182
60.02027392,59.74919016
50.03316998,57.74488644
40.07885754,55.00342778
30.06529212,59.90972365
20.13185024,59.99629603
10.13244614,59.99494957
97.55120277,3.366448801
80.26541471,53.21801858
70.12998462,69.48620307
60.06499529,65.90953031
50.07863045,63.3784189
40.06171227,69.94617647
30.09212315,69.83144205
24.84310716,69.75757958
10.28710306,69.95783585
92.97112823,8.477286896
80.09510636,43.51597394
70.11209726,59.75871396
61.07678413,42.59747222
50.04174113,69.73059137
40.05127847,76.44325768
30.04665673,79.07409526
20.21085471,79.88790423
10.29716507,79.95057587
92.89286733,8.906331379
80.10367751,52.64847461
70.1284945,60.83564811
60.07431149,51.88707367
50.42446852,55.46942816
40.01997411,81.55142753
30.27212024,83.2813659
20.01781315,89.82679113
10.02586335,89.82965665

==> csv/ours_range2/resnet32.csv <==
                 pr,                   f
93.2948947,7.718039426
94.04207468,7.503850567
94.30318475,6.154659412
94.24017668,7.536515616
94.02800202,5.9823801
85.56656241,9.976412157
93.5490787,6.56619199
80.02693653,19.11292273
79.96392846,19.988597
70.43033838,19.99941274
73.8306284,19.83212308
86.44970655,19.9967727
72.30488062,19.9726464
80.08539081,25.45936987
70.82178593,29.19212509
60.08591056,29.97388481
50.08941889,29.98310026
43.46940219,29.95747532
42.66658425,29.96834914
69.18497086,29.84706414
35.84066629,29.96249401
82.94376135,21.09189558
70.05144358,32.23657919
60.02247334,36.0609226
50.08314252,39.99985943
40.82364738,39.34535023
47.44842649,39.8275656
45.11574507,39.99737913
30.65784574,39.97307856
82.38256574,22.05548406
70.01853585,35.65107744
60.01727581,40.56193819
57.28492141,49.86578199
40.02992213,49.93509103
30.00485003,49.95359454
27.09127069,49.96925472
40.43133259,46.27659673
70.07071376,33.71614011
60.00753641,23.71085015
50.06257296,50.11065805
40.40621519,59.319321
30.03581166,57.93486832
20.04429847,59.85793564
11.76364869,59.99518578
90.08534551,13.44432693
80.04252315,28.27357413
70.03000975,36.27006372
60.02767086,41.85755308
50.02749562,46.72233656
40.11934102,55.79024385
30.02953231,62.73109209
20.02805918,62.06034766
10.38599461,69.60012194
90.35966396,11.4670444
80.02411723,27.66553429
70.01701593,28.18002262
60.04694104,49.15377568
50.34598112,51.73775335
40.0247246,50.30823411
30.0278008,58.74791062
20.01073956,61.96330513
10.0352481,67.54245905
90.20226598,10.59794554
80.50541878,22.85851802
70.18481493,46.91645066
60.50182581,39.84179974
50.05152822,59.90819515
40.10223746,48.33089931
30.24842441,63.61781444
20.02979219,59.05821843
10.00450328,67.27142074

==> csv/ours_range2/resnet56.csv <==
                 pr,                   f
98.31991196,2.098220023
95.12500167,5.94659012
90.93709588,9.158811216
95.16046047,5.377908571
81.76204562,19.15386276
72.58853316,19.8335737
76.41964555,19.76251381
82.84881115,19.6532647
79.04525995,19.97643939
43.86814535,29.99994995
80.45006394,21.85659153
31.44812882,39.99690132
80.02577424,29.39867824
24.84027147,46.00726285
99.93627667,0.197844063
15.25966376,59.88930563
98.16206694,1.9963104
83.10206532,17.09746902
12.93583512,64.35737186
98.45502377,2.446581641
10.00348702,74.30655363
90.03149867,21.60916094
80.1143527,23.23728913
70.60878277,63.09735573
60.00925899,36.17192513
50.00789165,65.75461796
40.0605917,69.87704479
30.64996004,76.58417737
20.6113711,69.68241384
10.045892,79.78675115

==> supp_csv/abl_obj/empty.csv <==
flops_c,20,         20_4_obj,         20_4_flops,          20_5_obj,        20_5_flops,          20_6_obj,         20_6_flops,32,          32_1_obj,         32_1_flops,          32_2_obj,         32_2_flops,          32_3_obj,         32_3_flops,56,          56_1_obj,        56_1_flops,          56_2_obj,        56_2_flops,          56_3_obj,         56_3_flops
0.3,205.6826476,233.7951687,29.9729822,157.7851662,0.294221751,225.4676078,0.298648074,-33161.15956,629.0873122,39.9935106,260.5465424,26.7024192,255.9747921,0.256325002,-33028.53479,986.2327788,39.9624671,469.6124201,26.5190688,444.7832241,0.248854053
0.4,341.5541471,346.1382155,39.9791473,323.7879142,0.399326577,354.7363117,0.399606323,498.9703855,711.6072002,49.9658944,321.4534093,39.2654723,546.370435,0.399769268,754.954842,1308.063797,49.9963597,648.4450431,35.3767333,630.1867041,0.373187762
0.5,419.9222275,418.4971719,49.9751474,419.9360371,0.498658234,421.3334736,0.499666988,703.925809,807.847498,59.9918109,696.9901375,49.9775321,703.1800892,0.499660106,1082.353615,1290.791234,59.9213172,1265.93861,49.9802384,673.058438,0.467343529
0.6,441.7084827,418.9777497,59.8684818,448.9982044,0.598753127,457.1494941,0.599918374,790.7531819,414.77335,36.9238468,782.2569093,59.9984154,782.1551385,0.599722241,1281.423531,1388.719483,69.7496661,1359.255977,59.9888006,1194.223381,0.598640278
0.7,496.1789547,503.3556361,69.8498337,499.1255191,0.699234742,486.055709,0.698569852,678.3270997,,,821.5643676,69.9369928,798.6435814,0.699988028,1421.159043,,,1379.979712,69.544438,1494.777936,0.699505002

==> supp_csv/abl_obj/gbn.csv <==
flops_c,                20,          20_4_obj,         20_4_flops,               32,         32_1_obj,         32_1_flops,                56,          56_1_obj,         56_1_flops
  0.301, 280.1026483988986, 280.1026483988986,0.30096535132021274,484.0314203194814,484.0314203194814,0.30099105186165515,         -100000.0,         -100000.0,          -100000.0
    0.3,249.25744423212018,249.25744423212018, 0.2997398340461798,        -100000.0,        -100000.0,          -100000.0,         -100000.0,         -100000.0,          -100000.0
 0.3001,148.40502882105352,148.40502882105352,0.27443365200991143,503.0862646324116,503.0862646324116, 0.3000090673322317,         -100000.0,         -100000.0,          -100000.0
    0.4,331.87238467822317,331.87238467822317,0.39996552492858384,594.5000287209552,594.5000287209552,0.39927939395601025,1108.7597212480173,1108.7597212480173,0.39981761745976213
  0.401,230.01213720823688,230.01213720823688,0.39045627436435665,599.8957052766312,599.8957052766312,0.40094343239359914,1131.9406717962333,1131.9406717962333,0.40075385165812044
 0.4001, 360.1582107637933, 360.1582107637933, 0.3996115019491485,302.9696604058247,302.9696604058247, 0.3687779861670034,         -100000.0,         -100000.0,          -100000.0
    0.5, 404.9793102933835, 404.9793102933835,0.49991674689477755,665.9399312089963,665.9399312089963,0.49946932000468414,1348.1127089916424,1348.1127089916424,0.49978681235509104
  0.501, 416.1312452197308, 416.1312452197308, 0.5003068232035479,624.2344888528542,624.2344888528542, 0.4998283538325133,1318.6128348391214,1318.6128348391214, 0.5008976321890903
    0.6, 464.2102165928809, 464.2102165928809, 0.5999481640914758,817.2998379194398,817.2998379194398, 0.5995699377682443,1409.7130141499015,1409.7130141499015, 0.5999807659352664
  0.601, 473.2747673735721, 473.2747673735721,  0.600972206878048,814.0788352547488,814.0788352547488, 0.6009805439795237,   1370.1241803242,   1370.1241803242, 0.6007933844507664
    0.7, 516.3945064317668, 516.3945064317668,  0.699322927352788,847.4153708822789,847.4153708822789, 0.6999806803670707,1427.4100921265274,1427.4100921265274, 0.6998996284006744
  0.701,497.45859259110875,497.45859259110875, 0.7008684857404397,848.9171894153185,848.9171894153185, 0.7006853299974535,1459.4197804179228,1459.4197804179228, 0.7006152637508581


==> supp_csv/abl_obj/ours_4.csv <==
20_obj,20_flops,32_obj,32_flops,56_obj,56_flops
154.88,7.8,201.2,7.3,351.81,6.6
281.64,19.9,412.83,19.8,676.57,20
278.97,30,592.01,30,948.6,29.9
282.17,38.7,676.24,40,1178.5,40
448.21,49.5,750.71,50,1370.14,50
505.83,60,826.96,60,1449.6,60
532.95,70,850,70,1509.45,70
558.18,80,850.6,80,1517,80
576.18,89.9,850.62,90,1519.69,89.9

==> supp_csv/abl_obj/oursc.csv <==
flops_c,                20,          20_4_obj,         20_4_flops,         20_5_obj,         20_5_flops,          20_6_obj,         20_6_flops,                32,          32_1_obj,        32_1_flops,          32_2_obj,         32_2_flops,         32_3_obj,         32_3_flops,                56,          56_1_obj,         56_1_flops,          56_2_obj,        56_2_flops,          56_3_obj,         56_3_flops
    0.3, 285.5543875466101, 281.6252157477429,0.29976908113823963,287.9450275863055,0.29887149626742004,287.09291930578183, 0.2991643617524976,354.08813681944946,434.68339058413846,0.2997450342850876,364.64140341302846, 0.2930583269360526,262.9396164611816, 0.2938950656983693,  517.250570079478,402.33851263231145, 0.2978846768320112,  703.183088848727,0.2998294243831584,446.23010875739567,0.29553443286476255
    0.4, 275.3170990624833,256.33321766610845,0.39983704486987265,234.0762849116835, 0.3996115019491485, 335.5417946096579,  0.399256393917394, 573.0860341280664,  579.106486363618,0.3995890250544156, 576.3602377127264, 0.3995047993546336,563.7913783078548, 0.3996954398695884, 775.3668605361537, 739.6747849189221,0.39943795665762577, 819.4375296367479,0.3995921415616964, 766.9882670527911, 0.3998950127351567
    0.5,  417.408035171895,395.14401640052915,0.49990846104070324,423.5281100097602,0.49959497956155996,433.55197910539573,0.49990846104070324, 672.6672007846464, 644.8409431738021,0.4998517627683837, 670.0933776513411,0.49989576343568365,703.0672815287959,0.49966905108654636,1057.4292214997677,1080.7105428333987,0.49169878294335634, 833.6901348989624,0.4861922270407617,1257.8869867669418, 0.4997637818417168
    0.6, 465.4682548451474,457.83143162612396, 0.5999068827827844,461.4278477807002, 0.5998358611764335,  477.145485128618, 0.5962563722163476, 761.7808589825966, 806.7037774444038,0.5996081878532833, 775.0313837491334, 0.5999600770183033,703.6074157542525, 0.5998845062352576,1287.6670082157273,1270.8217468491423, 0.5987857293312538,1219.0300333938403,0.5999832044602119,1373.1492444041992, 0.5998153606288321
    0.7,499.80654703983214, 490.4801692150378, 0.6977315501649279,498.5481873062672, 0.6985274853616578, 510.3912845981913, 0.6989252063572229,  840.761506458929, 819.4837583653871,0.6990877136893133, 850.2872614639637, 0.6994472412540034,852.5134995474364, 0.6996899564860991,1358.7178610133585,1322.4407107627294, 0.6950340539211736,1453.2811426640637, 0.699844227664004, 1300.431729613282, 0.6960758619054079


==> supp_csv/ablation.csv <==
flops_default,f20,pr20,f32,pr32,f56,pr56,flops_20,mem_20,eq_20,flops_32,eq_32,mem_32,flops_56,eq_56,mem_56
30,30,70,30,70,30,70,11.84,9.61,10.58,11.08,10.56,10.08,9.6,9.14,8.94
40,40,60,40,60,40,60,9.39,8.71,10.48,8.42,9.96,7.97,7.55,7.77,7.27
50,50,50,50,50,50,50,8.7,8.36,9.37,7.07,7.73,7.6,7.21,7.08,6.66
60,60,40,60,40,60,40,8.17,7.89,8.22,7.5,7.29,7.47,6.48,6.55,6.38
70,70,30,70,30,70,30,7.72,7.58,7.67,6.94,7.55,7.02,6.78,6.37,6.64
,46,54,46.8,53.2,47.4,52.7,9.04,8.74,,8.02,,7.78,6.64,,6.63
,58.3,42.2,57.2,42.7,,,8.26,7.73,,7.48,,7.58,,,
,80,20,,,,,7.49,7.24,,,,,,,

==> supp_csv/ablation_4d.csv <==
f20,pr20,f32,pr32,f56,pr56,flops_20,mem_20,flops_32,mem_32,flops_56,mem_56
30,70,47,53.2,47.4,52.6,9.96,8.58,7.67,7.22,6.41,6.31
40,60,57.9,42.7,,,9.09,8.23,7.2,7.17,,
50,50,,,,,8.23,7.76,,,,
60,40,,,,,8,7.54,,,,
70,30,,,,,7.54,7.44,,,,
46,54,,,,,8.3,7.98,,,,
57.8,42.2,,,,,7.74,7.65,,,,
80,20,,,,,7.25,7.16,,,,

==> supp_csv/cmpr_fpgm_ours/resnet20.csv <==
ratio,              no_pr,               no_f,           ours_pr,              ours_f,            fpgm_pr,             fpgm_f,gap_pr,gap_ours,gap_fpgm
0.2,18.70528013,81.25029592,27.42569149,71.35272486,27.07687318,72.38679945,0.34881831,8.72041136,8.37159305
0.3,29.07250524,72.50043402,40.71425498,60.02761951,40.40233195,60.96510472,0.31192303,11.64174974,11.32982671
0.4,38.59117031,62.00059974,52.18830109,46.65425104,51.62147284,48.30053187,0.56682825,13.59713078,13.03030253
0.5,49.88074601,50.00078913,65.2823329,32.22834236,63.61874938,35.45556415,1.66358352,15.40158689,13.73800337
0.6,59.06736255,41.75091934,74.69403744,24.19151272,72.33915925,27.60341535,2.35487819,15.62667489,13.2717967
0.7,68.58602762,31.25108505,83.83556604,14.91596763,80.39212227,18.75128233,3.44344377,15.24953842,11.80609465
0.8,78.95325422,22.50122315,91.15996361,8.829243344,88.02918792,12.32950869,3.13077569,12.20670939,9.0759337
0.9,88.47191334,12.00138887,97.07679749,2.807563012,93.98925304,5.846656461,3.08754445,8.60488415,5.5173397

==> supp_csv/cmpr_fpgm_ours/resnet32.csv <==
ratio,              no_pr,               no_f,           ours_pr,             ours_f,            fpgm_pr,             fpgm_f,gap_pr,gap_ours,gap_fpgm
0.2,18.72401834,81.25017426,27.71677077,70.7678038,26.77949667,72.89907414,0.9372741,8.99275243,8.05547833
0.3,29.11196053,72.45742943,41.61022902,58.57071427,40.02017975,61.56436284,1.59004927,12.49826849,10.90821922
0.4,38.63278031,61.99178794,53.06989551,45.20510642,51.17197037,49.08120798,1.89792514,14.4371152,12.53919006
0.5,49.93071556,50.00046469,64.98943567,32.01347983,63.14996481,36.29609527,1.83947086,15.05872011,13.21924925
0.6,59.13391709,41.71628044,74.38576221,23.94843052,71.90303802,28.39333146,2.48272419,15.25184512,12.76912093
0.7,68.6547339,31.25063895,82.60340691,15.24097437,80.01502752,19.47344648,2.58837939,13.94867301,11.36029362
0.8,79.04267907,22.45789412,90.97802043,8.553468333,87.76847124,12.90314486,3.20954919,11.93534136,8.72579217
0.9,88.56349587,11.99225263,96.86406851,2.8260888,93.86951327,6.201520849,2.99455524,8.30057264,5.3060174

==> supp_csv/cmpr_fpgm_ours/resnet56.csv <==
ratio,              no_pr,               no_f,           ours_pr,             ours_f,            fpgm_pr,             fpgm_f,gap_pr,gap_ours,gap_fpgm
0.2,18.73586476,81.25009563,27.51488984,71.55934012,26.5915066,73.23016003,0.92338324,8.77902508,7.85564184
0.3,29.13690507,72.42963533,41.24900997,59.50832197,39.77859616,61.95166659,1.47041381,12.1121049,10.64169109
0.4,38.65908682,61.98609282,53.02505493,45.47940189,50.88781118,49.58576315,2.13724375,14.36596811,12.22872436
0.5,49.96230602,50.00025501,65.27073383,31.90399008,62.85361648,36.83933506,2.41711735,15.30842781,12.89131046
0.6,59.17598605,41.69389314,74.16531444,24.17507092,71.62733674,28.90385849,2.5379777,14.98932839,12.45135069
0.7,68.69817376,31.25035064,82.14075565,15.98346317,79.77663875,19.94018506,2.3641169,13.44258189,11.07846499
0.8,79.09920812,22.42989034,89.88543153,9.927176082,87.60365844,13.273889,2.28177309,10.78622341,8.50445032
0.9,88.62139583,11.98634783,95.83517909,3.915349842,93.79382133,6.430871611,2.04135776,7.21378326,5.1724255

==> supp_csv/fcn.csv <==
                 f,                  m,                 mm,                 mmm
20,49.38,50.09,
30,54.06,54.68,
40,56.25,57.54,
50,59.12,59.81,
60,59.94,61.37,
70,62,62.17,
100,,,63.57

==> supp_csv/fpgmflops.csv <==
flops20,error20,flops32,error32,flops56,error56
46,8.74,46.8,8.04,47.4,6.51
57.8,8.28,58.5,7.49,,

==> supp_csv/fpgmmem.csv <==
pr20,error20,pr32,error32,pr56,error56
42.26,8.28,41.5,7.49,52.6,6.51
54,8.74,53.2,8.04,,

==> supp_csv/inf_exps/flopsvsinf.csv <==
     flops,                 inf
 125440000,  0.2215709686279297
 250880000,  0.2066209316253662
 376320000,  0.2551419734954834
 501760000, 0.26062536239624023
 627200000, 0.31823205947875977
 250880000,  0.3783752918243408
 501760000,  0.3860130310058594
 752640000,  0.4755675792694092
1003520000,   0.484116792678833
1254400000,  0.6008236408233643
 376320000,  0.5621466636657715
 752640000,  0.5702815055847168
1128960000,  0.7046892642974854
1505280000,  0.7108418941497803
1881600000,  0.8852806091308594
 501760000,  0.7472357749938965
1003520000,  0.7600741386413574
1505280000,  0.9222910404205322
2007040000,  0.9399971961975098
2508800000,  1.1638579368591309
 627200000,  0.9429209232330322
1254400000,  0.9553637504577637
1881600000,  1.1563606262207031
2508800000,  1.1841800212860107
3136000000,  1.4710183143615723
  31360000, 0.06722092628479004
  62720000, 0.06646513938903809
  94080000, 0.07999229431152344
 125440000, 0.10227298736572266
 156800000, 0.11177897453308105
  62720000,  0.1107797622680664
 125440000, 0.12896347045898438
 188160000, 0.14065980911254883
 250880000,  0.1465137004852295
 313600000, 0.17732596397399902
  94080000, 0.15622782707214355
 188160000,  0.1580355167388916
 282240000, 0.19687914848327637
 376320000, 0.19784784317016602
 470400000, 0.26503515243530273
 125440000, 0.21155500411987305
 250880000,  0.2125232219696045
 376320000, 0.26383543014526367
 501760000,  0.2506897449493408
 627200000, 0.33141589164733887
 156800000, 0.27291011810302734
 313600000, 0.26017117500305176
 470400000, 0.32392334938049316
 627200000, 0.30924177169799805
 784000000, 0.41353559494018555
  64000000, 0.12361645698547363
 128000000, 0.12594389915466309
 192000000, 0.15355658531188965
 256000000, 0.15616321563720703
 320000000, 0.19038915634155273
 128000000, 0.23905253410339355
 256000000,  0.2269151210784912
 384000000, 0.27635645866394043
 512000000, 0.27866244316101074
 640000000,  0.3383634090423584
 192000000, 0.32412028312683105
 384000000,  0.3291153907775879
 576000000,  0.3996288776397705
 768000000, 0.40675902366638184
 960000000, 0.49272656440734863
 256000000,  0.4228484630584717
 512000000,  0.4283747673034668
 768000000,  0.5200297832489014
1024000000,  0.5253982543945312
1280000000,  0.6444458961486816
 320000000,   0.532475471496582
 640000000,  0.5408577919006348
 960000000,  0.6625919342041016
1280000000,  0.6681673526763916
1600000000,  0.8132712841033936
  16000000, 0.04347538948059082
  32000000,  0.0415651798248291
  48000000, 0.04954075813293457
  64000000, 0.06132602691650391
  80000000, 0.06173539161682129
  32000000, 0.06920289993286133
  64000000, 0.06932663917541504
  96000000, 0.08368301391601562
 128000000, 0.10968255996704102
 160000000, 0.11764669418334961
  48000000, 0.09492778778076172
  96000000, 0.11084914207458496
 144000000, 0.11763429641723633
 192000000,  0.1306161880493164
 240000000, 0.15318560600280762
  64000000, 0.12658262252807617
 128000000,  0.1283879280090332
 192000000, 0.15462231636047363
 256000000, 0.18897199630737305
 320000000,   0.194016695022583
  80000000, 0.15454411506652832
 160000000, 0.15632104873657227
 240000000, 0.19070959091186523
 320000000,  0.2148420810699463
 400000000,  0.2405383586883545
  23040000, 0.06086993217468262
  46080000, 0.05988264083862305
  69120000,  0.0738532543182373
  92160000, 0.07462072372436523
 115200000,  0.0919497013092041
  46080000,  0.1026601791381836
  92160000, 0.10375666618347168
 138240000, 0.12504982948303223
 184320000, 0.12705612182617188
 230400000, 0.15304112434387207
  69120000, 0.16205883026123047
 138240000,  0.1474931240081787
 207360000, 0.17705774307250977
 276480000, 0.18000411987304688
 345600000,  0.2157440185546875
  92160000, 0.18579316139221191
 184320000, 0.18885016441345215
 276480000, 0.23206567764282227
 368640000, 0.22907304763793945
 460800000, 0.27416110038757324
 115200000, 0.23004865646362305
 230400000, 0.23473358154296875
 345600000, 0.29833555221557617
 460800000, 0.28395867347717285
 576000000,  0.3384859561920166
   5760000, 0.01599884033203125
  11520000,0.017963171005249023
  17280000,0.023987531661987305
  23040000,0.028047561645507812
  28800000,0.030997276306152344
  11520000,  0.0358738899230957
  23040000, 0.03622841835021973
  34560000, 0.04240608215332031
  46080000, 0.06220579147338868
  57600000,0.060300350189208984
  17280000,  0.0525059700012207
  34560000, 0.05191159248352051
  51840000, 0.05860304832458496
  69120000, 0.07158780097961426
  86400000, 0.07247257232666016
  23040000,  0.0647270679473877
  46080000, 0.07788276672363281
  69120000, 0.08397507667541504
  92160000, 0.10608696937561035
 115200000, 0.11100196838378906
  28800000, 0.08001041412353516
  57600000, 0.08050799369812012
  86400000, 0.10729742050170898
 115200000, 0.11554145812988281
 144000000, 0.12414789199829103
   2560000,0.013890266418457031
   5120000,0.013877153396606445
   7680000, 0.01747274398803711
  10240000,0.018327713012695312
  12800000,0.029557466506958008
   5120000,0.016327619552612305
  10240000,0.016452550888061523
  15360000,0.027637243270874023
  20480000, 0.03430509567260742
  25600000, 0.04158639907836914
   7680000, 0.02790379524230957
  15360000,0.029204845428466797
  23040000, 0.04047679901123047
  30720000,  0.0408782958984375
  38400000,0.050690412521362305
  10240000,0.028073549270629883
  20480000, 0.03310418128967285
  30720000, 0.04482603073120117
  40960000,0.040376901626586914
  51200000, 0.05044817924499512
  12800000,0.035982370376586914
  25600000, 0.03732156753540039
  38400000,0.048607587814331055
  51200000, 0.05670475959777832
  64000000,   0.068145751953125
 106172416,  0.1676492691040039
 212344832, 0.16911959648132324
 318517248, 0.21669363975524902
 424689664,  0.1999344825744629
 530862080,  0.2777390480041504
 212344832,  0.3072652816772461
 424689664,  0.3125803470611572
 637034496,  0.3983645439147949
 849379328,  0.3625335693359375
1061724160,  0.5255558490753174
 318517248,  0.4651458263397217
 637034496, 0.46911072731018066
 955551744,  0.6005244255065918
1274068992,  0.5401797294616699
1592586240,  0.7849063873291016
 424689664,  0.6074967384338379
 849379328,  0.6169178485870361
1274068992,  0.7777810096740723
1698758656,  0.7162296772003174
2123448320,  1.0359604358673096
 530862080,   0.770188570022583
1061724160,  0.7831344604492188
1592586240,  0.9795248508453369
2123448320,    0.88307785987854
2654310400,   1.276552438735962
  26543104, 0.06872940063476562
  53086208,  0.0641326904296875
  79629312, 0.07653117179870605
 106172416, 0.10056495666503906
 132715520, 0.11037659645080566
  53086208, 0.10387730598449707
 106172416, 0.10517454147338867
 159258624, 0.13083600997924805
 212344832, 0.16595745086669922
 265431040, 0.16917800903320312
  79629312, 0.14416718482971191
 159258624, 0.14605259895324707
 238887936, 0.18519091606140137
 318517248, 0.17918038368225098
 398146560,  0.2317352294921875
 106172416, 0.18462514877319336
 212344832, 0.18683385848999023
 318517248, 0.26218128204345703
 424689664, 0.22763705253601074
 530862080,  0.2974839210510254
 132715520, 0.22655820846557617
 265431040,  0.2293229103088379
 398146560,  0.2961251735687256
 530862080,  0.2722358703613281
 663577600, 0.35678696632385254
  54169600, 0.10514068603515625
 108339200,  0.1031033992767334
 162508800,  0.1289818286895752
 216678400, 0.11578512191772461
 270848000, 0.15460562705993652
 108339200, 0.18136262893676758
 216678400, 0.18505334854125977
 325017600,  0.2300882339477539
 433356800,   0.217118501663208
 541696000,  0.2944331169128418
 162508800, 0.26813626289367676
 325017600,  0.2828495502471924
 487526400,  0.3397231101989746
 650035200, 0.32219457626342773
 812544000, 0.43015456199645996
 216678400,  0.3468637466430664
 433356800, 0.35164690017700195
 650035200, 0.43979358673095703
 866713600, 0.40442967414855957
1083392000,  0.5690913200378418
 270848000,  0.4351627826690674
 541696000,  0.4420504570007324
 812544000,  0.5504837036132812
1083392000,  0.5034677982330322
1354240000,  0.7110171318054199
  13542400,0.039877891540527344
  27084800, 0.03919076919555664
  40627200,0.047602176666259766
  54169600, 0.05889487266540527
  67712000, 0.06092214584350586
  27084800, 0.06573748588562012
  54169600, 0.06607270240783691
  81254400, 0.07979774475097656
 108339200, 0.10504937171936035
 135424000, 0.11362433433532715
  40627200, 0.08864045143127441
  81254400, 0.10750365257263184
 121881600, 0.11850214004516602
 162508800, 0.12542462348937988
 203136000, 0.14549732208251953
  54169600, 0.11110377311706543
 108339200, 0.11261558532714844
 162508800, 0.13918304443359375
 216678400, 0.15263772010803223
 270848000,  0.1822986602783203
  67712000, 0.13704729080200195
 135424000, 0.13857173919677734
 203136000, 0.17136645317077637
 270848000,  0.1739645004272461
 338560000, 0.21672940254211426
  19501056,0.049295663833618164
  39002112,0.049823760986328125
  58503168, 0.06238865852355958
  78004224,  0.0522611141204834
  97505280, 0.06720256805419922
  39002112, 0.09934735298156738
  78004224, 0.08977770805358887
 117006336, 0.10530781745910645
 156008448, 0.09520244598388672
 195010560, 0.12608885765075684
  58503168, 0.12119388580322266
 117006336,  0.1229431629180908
 175509504,  0.1499159336090088
 234012672, 0.13847064971923828
 292515840,  0.1791224479675293
  78004224, 0.17718005180358887
 156008448,  0.1585378646850586
 234012672, 0.19038939476013184
 312016896,  0.1871786117553711
 390021120, 0.24442744255065918
  97505280,  0.1911005973815918
 195010560, 0.21204519271850586
 292515840, 0.23653125762939453
 390021120, 0.22757291793823242
 487526400, 0.29203104972839355
   4875264,0.014259576797485352
   9750528,0.015555620193481447
  14625792,0.020169496536254883
  19501056,0.024037837982177734
  24376320,0.029817581176757812
   9750528, 0.03269004821777344
  19501056, 0.03299260139465332
  29251584,  0.0392460823059082
  39002112, 0.05882406234741211
  48752640, 0.05897164344787598
  14625792, 0.04613327980041504
  29251584, 0.04654574394226074
  43877376,  0.0542912483215332
  58503168,  0.0675652027130127
  73128960, 0.06822991371154785
  19501056, 0.05704092979431152
  39002112,0.057602643966674805
  58503168, 0.08069276809692383
  78004224, 0.10988330841064453
  97505280, 0.10440278053283691
  24376320, 0.07047462463378906
  48752640,  0.0710146427154541
  73128960, 0.08328509330749512
  97505280, 0.11704540252685547
 121881600, 0.12158679962158203
   2166784,0.014003515243530273
   4333568,0.014434337615966797
   6500352,0.013903617858886719
   8667136,0.013979911804199219
  10833920, 0.01495218276977539
   4333568,0.016503572463989258
   8667136,0.016429424285888672
  13000704,0.022757530212402344
  17334272, 0.01655125617980957
  21667840,0.027098417282104492
   6500352,0.017449140548706055
  13000704, 0.02578425407409668
  19501056, 0.03694796562194824
  26001408,0.027786731719970703
  32501760, 0.03892159461975098
   8667136,0.022031068801879883
  17334272,0.022884368896484375
  26001408, 0.03414034843444824
  34668544, 0.02606987953186035
  43335680, 0.03732490539550781
  10833920,0.030298471450805664
  21667840, 0.03505516052246094
  32501760, 0.04488229751586914
  43335680, 0.03598976135253906
  54169600, 0.04481816291809082
  88510464, 0.14223670959472656
 177020928, 0.14549922943115234
 265531392, 0.17957687377929688
 354041856, 0.16698145866394043
 442552320, 0.22832226753234863
 177020928,  0.2726738452911377
 354041856, 0.27622127532958984
 531062784,  0.3398125171661377
 708083712,  0.3249552249908447
 885104640,  0.4424748420715332
 265531392,  0.4026916027069092
 531062784, 0.40791749954223633
 796594176, 0.49865603446960444
1062125568, 0.45742225646972656
1327656960,  0.6538245677947998
 354041856,  0.5244436264038086
 708083712,  0.5319266319274902
1062125568,  0.6496353149414062
1416167424,  0.5950703620910645
1770209280,   0.864022970199585
 442552320,  0.6678037643432617
 885104640,  0.6760601997375488
1327656960,   0.822319507598877
1770209280,  0.7381305694580078
2212761600,  1.0721511840820312
  22127616, 0.04496145248413086
  44255232, 0.04394793510437012
  66382848, 0.05867648124694824
  88510464, 0.05944204330444336
 110638080,  0.0640566349029541
  44255232, 0.08428502082824707
  88510464, 0.08429932594299316
 132765696, 0.10975074768066406
 177020928, 0.11208844184875488
 221276160, 0.11977052688598633
  66382848, 0.12300753593444826
 132765696, 0.12493491172790527
 199148544, 0.17932510375976562
 265531392,  0.1656944751739502
 331914240, 0.17684364318847656
  88510464, 0.16043305397033691
 177020928, 0.16211771965026855
 265531392,  0.2125856876373291
 354041856, 0.21755170822143555
 442552320, 0.22921991348266602
 110638080, 0.22520875930786133
 221276160, 0.20377850532531738
 331914240,  0.2669363021850586
 442552320,  0.2750535011291504
 553190400, 0.28819942474365234
  45158400, 0.08779358863830566
  90316800, 0.08751845359802246
 135475200, 0.10759329795837402
 180633600, 0.09295392036437988
 225792000,  0.1235976219177246
  90316800, 0.15816664695739746
 180633600,  0.1645655632019043
 270950400, 0.19686508178710938
 361267200, 0.18497395515441895
 451584000,  0.2470104694366455
 135475200, 0.23165130615234375
 270950400, 0.23584318161010742
 406425600,   0.285930871963501
 541900800, 0.26631903648376465
 677376000,  0.3594167232513428
 180633600,  0.3013908863067627
 361267200, 0.32320356369018555
 541900800, 0.36772871017456055
 722534400, 0.35131335258483887
 903168000,  0.4733412265777588
 225792000, 0.37567782402038574
 451584000,  0.3822958469390869
 677376000, 0.45781517028808594
 903168000,  0.4172534942626953
1128960000,  0.5895605087280273
  11289600,  0.0270388126373291
  22579200,0.027741670608520508
  33868800,0.038225650787353516
  45158400,0.036126136779785156
  56448000, 0.03840994834899902
  22579200,0.051796674728393555
  45158400, 0.05157041549682617
  67737600, 0.06491994857788086
  90316800, 0.06588292121887207
 112896000, 0.07029104232788086
  33868800, 0.07493066787719727
  67737600,  0.0749058723449707
 101606400, 0.09494352340698242
 135475200, 0.11062812805175781
 169344000, 0.10407662391662598
  45158400, 0.09644317626953125
  90316800, 0.09618520736694336
 135475200, 0.12261056900024413
 180633600, 0.12453174591064452
 225792000, 0.13283896446228027
  56448000, 0.12105321884155273
 112896000,  0.1367480754852295
 169344000, 0.15400362014770508
 225792000, 0.15852594375610352
 282240000, 0.16604399681091309
  16257024, 0.04297304153442383
  32514048, 0.04357266426086426
  48771072, 0.05265617370605469
  65028096,0.043776750564575195
  81285120, 0.05222201347351074
  32514048, 0.07429337501525879
  65028096, 0.07359766960144043
  97542144, 0.08913707733154297
 130056192, 0.07867932319641113
 162570240, 0.11658406257629395
  48771072,    0.10723876953125
  97542144, 0.10599350929260254
 146313216,  0.1273355484008789
 195084288,  0.1131281852722168
 243855360, 0.14483165740966797
  65028096, 0.13193702697753906
 130056192,  0.1339120864868164
 195084288,  0.1602005958557129
 260112384, 0.18199372291564941
 325140480,  0.2010202407836914
  81285120, 0.16752171516418457
 162570240, 0.16692614555358887
 243855360, 0.19889187812805176
 325140480, 0.18973493576049805
 406425600, 0.24907636642456055
   4064256,0.014131546020507812
   8128512,0.014154672622680664
  12192768,0.021468162536621094
  16257024,0.022282838821411133
  20321280,0.025493860244750977
   8128512,0.029337167739868164
  16257024,0.030304670333862305
  24385536, 0.03875398635864258
  32514048, 0.03465867042541504
  40642560, 0.03350377082824707
  12192768, 0.03822731971740723
  24385536,0.038648128509521484
  36578304, 0.04746699333190918
  48771072, 0.04819011688232422
  60963840, 0.05060887336730957
  16257024,0.047873735427856445
  32514048, 0.04837346076965332
  48771072,0.058667659759521484
  65028096, 0.07196950912475586
  81285120, 0.06977415084838867
  20321280, 0.06337547302246094
  40642560,0.061359167098999016
  60963840, 0.07370543479919434
  81285120, 0.07454347610473633
 101606400, 0.07757782936096191
   1806336,0.013852119445800781
   3612672,0.013841390609741211
   5419008,0.014005899429321289
   7225344,0.013864278793334961
   9031680,0.014040231704711914
   3612672,0.014073371887207031
   7225344,0.013971567153930664
  10838016,  0.0198056697845459
  14450688,0.014111518859863281
  18063360,0.016793489456176758
   5419008,0.018734216690063477
  10838016,0.021063566207885742
  16257024, 0.03139805793762207
  21676032,0.021079301834106445
  27095040,0.027943134307861328
   7225344,0.019257545471191406
  14450688,0.021095991134643555
  21676032, 0.03195929527282715
  28901376,0.022170543670654297
  36126720,0.031155586242675778
   9031680,0.029362201690673828
  18063360, 0.03143715858459473
  27095040,0.040387868881225586
  36126720, 0.02934718132019043
  45158400, 0.03635001182556152
  72454144, 0.12697625160217285
 144908288, 0.12874984741210938
 217362432, 0.15700864791870117
 289816576,  0.1510477066040039
 362270720,  0.1988232135772705
 144908288, 0.23607516288757324
 289816576, 0.23744559288024902
 434724864,  0.2947828769683838
 579633152,  0.2749447822570801
 724541440, 0.37517881393432617
 217362432,  0.3561820983886719
 434724864,  0.3511073589324951
 652087296,  0.4356827735900879
 869449728, 0.37894463539123535
1086812160,  0.5449724197387695
 289816576,   0.454998254776001
 579633152,  0.4602932929992676
 869449728,   0.570408821105957
1159266304,  0.5002334117889404
1449082880,  0.7200086116790771
 362270720,  0.5659170150756836
 724541440,  0.5794050693511963
1086812160,  0.7200257778167725
1449082880,  0.6164138317108154
1811353600,  0.8838338851928711
  18113536,0.041649818420410156
  36227072,  0.0418086051940918
  54340608,0.054245948791503906
  72454144, 0.05556678771972656
  90567680, 0.05871295928955078
  36227072, 0.07712244987487793
  72454144,  0.0776522159576416
 108681216, 0.10149073600769043
 144908288, 0.10326027870178223
 181135360, 0.11031436920166016
  54340608, 0.13277053833007812
 108681216, 0.12112641334533691
 163021824,  0.1506669521331787
 217362432, 0.15250325202941895
 271703040, 0.16204333305358887
  72454144,   0.138580322265625
 144908288, 0.14023470878601074
 217362432, 0.19143366813659668
 289816576, 0.19749045372009277
 362270720, 0.20582246780395508
  90567680,  0.1900951862335205
 181135360, 0.17165255546569824
 271703040, 0.23372507095336914
 362270720, 0.24290823936462402
 452838400, 0.25150322914123535
  36966400, 0.07924056053161621
  73932800, 0.07866811752319336
 110899200, 0.09359979629516602
 147865600, 0.08446216583251953
 184832000, 0.11010265350341797
  73932800, 0.13715052604675293
 147865600,  0.1395261287689209
 221798400, 0.16844701766967773
 295731200,  0.1635885238647461
 369664000,  0.2129194736480713
 110899200, 0.21738767623901367
 221798400, 0.20294404029846191
 332697600, 0.24648761749267578
 443596800, 0.22320270538330078
 554496000,  0.3038449287414551
 147865600,  0.2591688632965088
 295731200,  0.2628359794616699
 443596800,  0.3214232921600342
 591462400, 0.29749560356140137
 739328000, 0.40171146392822266
 184832000, 0.32309436798095703
 369664000,  0.3276658058166504
 554496000,  0.3986179828643799
 739328000, 0.35454368591308594
 924160000, 0.49711060523986816
   9241600,0.021445751190185547
  18483200,0.022625207901000977
  27724800, 0.03247785568237305
  36966400, 0.03382372856140137
  46208000, 0.03392815589904785
  18483200, 0.04813838005065918
  36966400, 0.04846787452697754
  55449600,0.059873342514038086
  73932800, 0.06084036827087402
  92416000, 0.06451821327209473
  27724800, 0.08408021926879883
  55449600, 0.07451081275939941
  83174400,    0.08856201171875
 110899200, 0.08940601348876953
 138624000, 0.09502148628234863
  36966400, 0.08449792861938477
  73932800, 0.08476734161376953
 110899200, 0.10945487022399902
 147865600, 0.11176538467407227
 184832000, 0.11791038513183594
  46208000, 0.10202765464782715
  92416000, 0.12436437606811522
 138624000, 0.13521862030029297
 184832000,  0.1380913257598877
 231040000, 0.14372706413269043
  13307904,0.035843849182128906
  26615808,0.036572933197021484
  39923712,0.045400381088256836
  53231616, 0.03871798515319824
  66539520, 0.04846310615539551
  26615808, 0.06345725059509277
  53231616, 0.06401586532592773
  79847424, 0.07495832443237305
 106463232, 0.06955265998840332
 133079040,  0.0870981216430664
  39923712, 0.09214377403259277
  79847424, 0.09224295616149902
 119771136, 0.12663483619689941
 159694848, 0.10178852081298828
 199618560, 0.12749433517456055
  53231616, 0.11482644081115723
 106463232, 0.11589479446411133
 159694848,  0.1367185115814209
 212926464, 0.14098238945007324
 266158080,  0.1725449562072754
  66539520, 0.14165210723876953
 133079040, 0.14261507987976074
 199618560,   0.191972017288208
 266158080, 0.17145466804504395
 332697600, 0.20857858657836914
   3326976,0.014229774475097656
   6653952,0.014075517654418945
   9980928,0.014035701751708984
  13307904,0.014127492904663086
  16634880, 0.01413106918334961
   6653952,  0.0182950496673584
  13307904,0.019430160522460938
  19961856,0.027148723602294922
  26615808, 0.02907419204711914
  33269760,0.029372692108154297
   9980928,0.034786224365234375
  19961856, 0.03478527069091797
  29942784,0.041963815689086914
  39923712, 0.04309391975402832
  49904640,  0.0549314022064209
  13307904, 0.04769301414489746
  26615808, 0.04256391525268555
  39923712, 0.05114150047302246
  53231616,0.051773786544799805
  66539520,  0.0548093318939209
  16634880,0.052056312561035156
  33269760,0.052550315856933594
  49904640,   0.063262939453125
  66539520, 0.07961797714233398
  83174400, 0.07518768310546875
   1478656,0.013901948928833008
   2957312,0.014113426208496094
   4435968,0.013854503631591797
   5914624,0.014031648635864258
   7393280,0.014021635055541992
   2957312,0.013991117477416992
   5914624,0.013826847076416016
   8871936,0.013751506805419922
  11829248, 0.01398324966430664
  14786560, 0.01416325569152832
   4435968, 0.01657867431640625
   8871936, 0.01642465591430664
  13307904,0.021338462829589844
  17743872, 0.01650404930114746
  22179840,0.022410869598388672
   5914624,0.013887405395507812
  11829248, 0.01643514633178711
  17743872, 0.02724146842956543
  23658496,0.020446300506591797
  29573120,0.030341625213623047
   7393280,0.025186777114868164
  14786560,0.026862621307373047
  22179840, 0.03488659858703613
  29573120,0.026221036911010742
  36966400, 0.03387618064880371
  58003456, 0.11222147941589355
 116006912, 0.10549259185791016
 174010368, 0.12984776496887207
 232013824,  0.1329195499420166
 290017280,  0.1671144962310791
 116006912, 0.17818546295166016
 232013824, 0.18143439292907715
 348020736, 0.23274612426757812
 464027648, 0.21191930770874023
 580034560,  0.2968733310699463
 174010368, 0.26730918884277344
 348020736, 0.27190566062927246
 522031104,   0.352447509765625
 696041472, 0.31444239616394043
 870051840, 0.43779993057250977
 232013824,  0.3454287052154541
 464027648,  0.3498051166534424
 696041472,   0.457050085067749
 928055296,  0.3956613540649414
1160069120,  0.5667855739593506
 290017280, 0.43642544746398926
 580034560, 0.44057774543762207
 870051840,  0.5747888088226318
1160069120,   0.501197099685669
1450086400,   0.716264009475708
  14500864, 0.03977251052856445
  29001728,  0.0394129753112793
  43502592,0.040851593017578125
  58003456, 0.04095792770385742
  72504320,0.055144309997558594
  29001728, 0.07373309135437012
  58003456, 0.07400274276733398
  87005184, 0.07599163055419922
 116006912, 0.07706093788146973
 145008640, 0.10120058059692383
  43502592,    0.09222412109375
  87005184, 0.09246540069580078
 130507776, 0.09938287734985352
 174010368,  0.0999155044555664
 217512960, 0.13765692710876465
  58003456,  0.1256575584411621
 116006912, 0.12615251541137695
 174010368, 0.13453936576843262
 232013824,  0.1539134979248047
 290017280, 0.18591547012329102
  72504320, 0.15589523315429688
 145008640, 0.15482854843139648
 217512960, 0.16579890251159668
 290017280, 0.16788601875305176
 362521600, 0.22802209854125977
  29593600, 0.06345582008361816
  59187200, 0.06339502334594727
  88780800, 0.07755732536315918
 118374400, 0.07640290260314941
 147968000, 0.08952975273132324
  59187200, 0.10536503791809082
 118374400, 0.10696983337402344
 177561600, 0.13403558731079102
 236748800, 0.13598966598510742
 295936000,  0.1728498935699463
  88780800, 0.18027520179748535
 177561600, 0.16196131706237793
 266342400, 0.20098519325256348
 355123200, 0.18813562393188477
 443904000, 0.25559306144714355
 118374400, 0.20087194442749023
 236748800, 0.20371341705322266
 355123200, 0.25728511810302734
 473497600, 0.23445916175842285
 591872000,   0.319749116897583
 147968000, 0.25257301330566406
 295936000, 0.25609302520751953
 443904000, 0.33533430099487305
 591872000,  0.2962760925292969
 739840000, 0.39911556243896484
   7398400,0.019273042678833008
  14796800,0.019736289978027344
  22195200,0.022166013717651367
  29593600,0.023106098175048828
  36992000,0.031146764755249027
  14796800, 0.04613494873046875
  29593600, 0.04616880416870117
  44390400, 0.04720020294189453
  59187200, 0.04743027687072754
  73984000, 0.06068730354309082
  22195200,  0.0565648078918457
  44390400,  0.0568695068359375
  66585600, 0.05834364891052246
  88780800,0.059082984924316406
 110976000, 0.07844161987304688
  29593600, 0.09122276306152344
  59187200, 0.07605552673339844
  88780800, 0.07849645614624023
 118374400, 0.07908773422241211
 147968000,  0.1036996841430664
  36992000, 0.09229016304016113
  73984000, 0.09238171577453613
 110976000, 0.09671163558959961
 147968000,  0.0981147289276123
 184960000,  0.1277623176574707
  10653696,0.027065277099609375
  21307392, 0.02913665771484375
  31961088, 0.03779268264770508
  42614784, 0.03401517868041992
  53268480,0.040520668029785156
  21307392, 0.04962730407714844
  42614784,0.049884796142578125
  63922176, 0.06079220771789551
  85229568, 0.06079888343811035
 106536960, 0.06880497932434082
  31961088, 0.08683300018310547
  63922176, 0.08163213729858398
  95883264, 0.09201788902282715
 127844352, 0.08701372146606445
 159805440, 0.10169100761413574
  42614784, 0.09217977523803711
  85229568, 0.09129619598388672
 127844352, 0.11063408851623535
 170459136, 0.12437796592712402
 213073920,  0.1414802074432373
  53268480, 0.11287212371826172
 106536960, 0.11331558227539062
 159805440,  0.1378159523010254
 213073920, 0.17344284057617188
 266342400, 0.17381668090820312
   2663424,0.014264345169067383
   5326848,0.014062166213989258
   7990272,0.013991594314575195
  10653696,0.014041662216186523
  13317120,0.014265775680541992
   5326848,0.015993118286132812
  10653696,0.016747474670410156
  15980544,0.019268274307250977
  21307392,0.019737720489501953
  26634240,0.025945186614990234
   7990272, 0.02340245246887207
  15980544,0.024283885955810547
  23970816,0.026650190353393555
  31961088, 0.02698802947998047
  39951360,0.035080671310424805
  10653696, 0.03619742393493652
  21307392, 0.03658652305603027
  31961088,0.038027286529541016
  42614784, 0.04757285118103027
  53268480, 0.05485677719116211
  13317120,  0.0486147403717041
  26634240, 0.04633474349975586
  39951360, 0.04746389389038086
  53268480, 0.04770803451538086
  66585600,0.059560298919677734
   1183744,0.013826847076416016
   2367488,0.013945341110229492
   3551232,0.013873815536499023
   4734976,0.014039754867553711
   5918720, 0.01406717300415039
   2367488,0.013839244842529297
   4734976,0.013988971710205078
   7102464,  0.0138702392578125
   9469952, 0.01395416259765625
  11837440,0.014136314392089844
   3551232,0.013893365859985352
   7102464,0.014015674591064453
  10653696, 0.01618170738220215
  14204928,0.014062881469726562
  17756160,0.021279096603393555
   4734976,0.014275789260864258
   9469952,0.013783931732177734
  14204928,0.020116806030273438
  18939904,0.018541336059570312
  23674880,0.029155731201171875
   5918720, 0.01694941520690918
  11837440,0.019648075103759766
  17756160,0.028450489044189453
  23674880,0.026497840881347656
  29593600, 0.03529238700866699
  45158400, 0.08973217010498047
  90316800, 0.08481884002685547
 135475200,  0.0986630916595459
 180633600, 0.10379505157470703
 225792000, 0.12844443321228027
  90316800, 0.15393280982971191
 180633600,  0.1547548770904541
 270950400,  0.1847829818725586
 361267200, 0.17185401916503906
 451584000,  0.2386765480041504
 135475200, 0.22279691696166992
 270950400, 0.22509336471557617
 406425600,  0.2716953754425049
 541900800, 0.24763035774230957
 677376000,  0.3428833484649658
 180633600, 0.29288268089294434
 361267200, 0.29623866081237793
 541900800, 0.35718226432800293
 722534400, 0.32165098190307617
 903168000,   0.447390079498291
 225792000,  0.3643300533294678
 451584000,  0.3698263168334961
 677376000, 0.44455981254577637
 903168000, 0.39234328269958496
1128960000,  0.5601117610931396
  11289600,0.034596920013427734
  22579200,0.034781455993652344
  33868800, 0.03601884841918945
  45158400, 0.03670477867126465
  56448000, 0.03933405876159668
  22579200, 0.05594301223754883
  45158400,0.056062936782836914
  67737600, 0.05674600601196289
  90316800, 0.05746650695800781
 112896000, 0.06090259552001953
  33868800, 0.08962464332580566
  67737600, 0.08918023109436035
 101606400, 0.08965802192687988
 135475200, 0.09025406837463379
 169344000, 0.09674930572509766
  45158400, 0.12170600891113281
  90316800,  0.1087191104888916
 135475200, 0.10804128646850586
 180633600, 0.10827779769897461
 225792000,  0.1196436882019043
  56448000, 0.13959455490112305
 112896000, 0.13895654678344727
 169344000, 0.14093518257141113
 225792000,  0.1419510841369629
 282240000,  0.1536545753479004
  23040000, 0.05005955696105957
  46080000,0.050305843353271484
  69120000, 0.05925297737121582
  92160000, 0.06416487693786621
 115200000,  0.0661473274230957
  46080000, 0.09092354774475098
  92160000, 0.09124994277954102
 138240000, 0.10810470581054688
 184320000, 0.11413145065307617
 230400000,  0.1378026008605957
  69120000, 0.13134312629699707
 138240000, 0.13162469863891602
 207360000,  0.1562023162841797
 276480000, 0.15125799179077148
 345600000, 0.19472217559814453
  92160000, 0.19177532196044922
 184320000,  0.1715388298034668
 276480000, 0.20277023315429688
 368640000,  0.1889185905456543
 460800000, 0.25679469108581543
 115200000, 0.21001458168029785
 230400000, 0.21283507347106934
 345600000, 0.25217771530151367
 460800000,  0.2292928695678711
 576000000, 0.30940723419189453
   5760000,0.017038345336914062
  11520000, 0.01725935935974121
  17280000,0.019260644912719727
  23040000,0.019687891006469727
  28800000,0.022531747817993164
  11520000, 0.03148365020751953
  23040000,0.031993865966796875
  34560000, 0.03284621238708496
  46080000, 0.03323984146118164
  57600000,  0.0349884033203125
  17280000, 0.05493903160095215
  34560000, 0.05386161804199219
  51840000,0.054173946380615234
  69120000,0.054435014724731445
  86400000, 0.05653071403503418
  23040000, 0.07764267921447754
  46080000, 0.07114028930664062
  69120000, 0.06634020805358887
  92160000, 0.06382107734680176
 115200000, 0.06761574745178223
  28800000, 0.08514642715454102
  57600000,  0.0830681324005127
  86400000, 0.08336019515991211
 115200000,  0.0835256576538086
 144000000, 0.08945345878601074
   8294400,0.017553091049194336
  16588800, 0.01853466033935547
  24883200,0.026761293411254883
  33177600, 0.02511000633239746
  41472000, 0.02907395362854004
  16588800,0.041779518127441406
  33177600,0.042028188705444336
  49766400,0.049196481704711914
  66355200,0.052495718002319336
  82944000, 0.05424022674560547
  24883200, 0.06051945686340332
  49766400, 0.06055045127868652
  74649600, 0.06972765922546387
  99532800, 0.07395195960998535
 124416000, 0.07648658752441406
  33177600, 0.09256100654602051
  66355200, 0.08633208274841309
  99532800, 0.09003686904907227
 132710400, 0.10280585289001465
 165888000,  0.1133718490600586
  41472000,  0.0958094596862793
  82944000, 0.09605622291564941
 124416000,  0.1101527214050293
 165888000, 0.11734461784362793
 207360000,  0.1379680633544922
   2073600,0.014086008071899414
   4147200,0.014225482940673828
   6220800,0.013973236083984375
   8294400,0.014037609100341797
  10368000,0.014194726943969727
   4147200,0.014556407928466797
   8294400,0.014410257339477539
  12441600,0.014166116714477539
  16588800, 0.01408839225769043
  20736000, 0.01427006721496582
   6220800, 0.02800893783569336
  12441600,0.029091596603393555
  18662400,0.031018018722534176
  24883200, 0.03132033348083496
  31104000,0.034294843673706055
   8294400,0.030225038528442383
  16588800,0.031024456024169922
  24883200,0.032962799072265625
  33177600, 0.03171229362487793
  41472000,0.033075571060180664
  10368000, 0.04130744934082031
  20736000, 0.04169964790344238
  31104000,  0.0401461124420166
  41472000, 0.04046773910522461
  51840000,0.042159318923950195
    921600, 0.01373434066772461
   1843200,0.013804435729980469
   2764800,0.013867378234863281
   3686400, 0.01384878158569336
   4608000,0.013957023620605469
   1843200,0.013801813125610352
   3686400,0.013840436935424805
   5529600,0.013847112655639648
   7372800,0.014084815979003906
   9216000,0.014099836349487305
   2764800,0.013902664184570312
   5529600, 0.01388239860534668
   8294400,0.013989448547363281
  11059200,0.013964414596557617
  13824000,0.014036417007446289
   3686400,0.014042139053344727
   7372800,0.013924598693847656
  11059200,0.013887643814086914
  14745600,0.014196157455444336
  18432000,0.015133857727050781
   4608000,0.016510486602783203
   9216000,0.016463041305541992
  13824000,  0.0222318172454834
  18432000,0.020454883575439453
  23040000,0.025573253631591797
  33918976,  0.0736093521118164
  67837952, 0.06363606452941895
 101756928, 0.07773303985595703
 135675904, 0.10160088539123535
 169594880, 0.11057353019714355
  67837952, 0.10316109657287598
 135675904, 0.10504794120788574
 203513856,  0.1346879005432129
 271351808, 0.14608311653137207
 339189760, 0.19345712661743164
 101756928,  0.1566486358642578
 203513856, 0.15972518920898438
 305270784,  0.2021503448486328
 407027712, 0.19930219650268555
 508784640, 0.26872968673706055
 135675904, 0.19903111457824707
 271351808, 0.20111608505249023
 407027712,  0.2587277889251709
 542703616,  0.2621445655822754
 678379520, 0.35482335090637207
 169594880,  0.2512931823730469
 339189760, 0.25503110885620117
 508784640, 0.32511210441589355
 678379520, 0.31978774070739746
 847974400,  0.4245033264160156
  17305600,0.039273738861083984
  34611200, 0.03948521614074707
  51916800, 0.04746222496032715
  69222400, 0.05984020233154297
  86528000,  0.0621492862701416
  34611200, 0.06275224685668945
  69222400, 0.06352353096008301
 103833600, 0.07821226119995117
 138444800, 0.10364174842834473
 173056000, 0.11216378211975098
  51916800, 0.09383034706115723
 103833600, 0.09462952613830566
 155750400,  0.1171119213104248
 207667200,  0.1333153247833252
 259584000,   0.155928373336792
  69222400, 0.11689972877502441
 138444800,   0.117279052734375
 207667200, 0.14706778526306152
 276889600,   0.160444974899292
 346112000, 0.20899176597595215
  86528000,  0.1460740566253662
 173056000, 0.14875268936157227
 259584000, 0.18382644653320312
 346112000, 0.20779633522033691
 432640000, 0.24876809120178225
   6230016,0.014065027236938477
  12460032,0.014243602752685547
  18690048,0.020405054092407227
  24920064, 0.02092885971069336
  31150080,0.027192354202270508
  12460032,0.027345895767211914
  24920064,0.027940988540649414
  37380096, 0.03541111946105957
  49840128,0.044023990631103516
  62300160, 0.04633736610412598
  18690048, 0.04451417922973633
  37380096, 0.04454398155212402
  56070144,0.052518606185913086
  74760192, 0.06626296043395996
  93450240,  0.0678565502166748
  24920064,0.054357290267944336
  49840128,0.054415225982666016
  74760192, 0.06430912017822266
  99680256,  0.0927271842956543
 124600320,  0.0982358455657959
  31150080, 0.06684517860412598
  62300160, 0.06709671020507812
  93450240, 0.07970666885375977
 124600320, 0.12697243690490723
 155750400, 0.11278772354125977
    692224,0.013596296310424805
   1384448,0.013524293899536133
   2076672, 0.01390385627746582
   2768896,0.013940811157226562
   3461120,0.013849496841430664
   1384448,0.013559818267822266
   2768896,0.013623714447021484
   4153344,  0.0139007568359375
   5537792,0.014067649841308594
   6922240,0.013864278793334961
   2076672,0.013666629791259766
   4153344,0.013562440872192383
   6230016,0.013894081115722656
   8306688,0.013954877853393555
  10383360,0.013996124267578125
   2768896, 0.01360011100769043
   5537792, 0.01360011100769043
   8306688,0.013879776000976562
  11075584,0.014188051223754883
  13844480,0.014306068420410156
   3461120,0.013695001602172852
   6922240,0.013790607452392578
  10383360,0.013916254043579102
  13844480,0.013991355895996094
  17305600,0.014098644256591797
  24285184, 0.05267763137817383
  48570368,  0.0532686710357666
  72855552, 0.06702852249145508
  97140736, 0.09163522720336914
 121425920, 0.10203957557678223
  48570368, 0.09074878692626953
  97140736, 0.09099745750427246
 145711104, 0.11501622200012207
 194281472, 0.12712740898132324
 242851840, 0.15382790565490723
  72855552, 0.12778878211975098
 145711104, 0.12866640090942383
 218566656, 0.16529250144958496
 291422208, 0.16324949264526367
 364277760, 0.21422529220581055
  97140736, 0.16489291191101074
 194281472, 0.16697955131530762
 291422208, 0.21612119674682617
 388562944, 0.20693588256835938
 485703680,  0.2754065990447998
 121425920,  0.2010641098022461
 242851840, 0.20393919944763184
 364277760,  0.2671988010406494
 485703680, 0.23923802375793457
 607129600,  0.3234696388244629
  12390400, 0.03228116035461426
  24780800,0.031279563903808594
  37171200,0.039675235748291016
  49561600,  0.0505986213684082
  61952000,0.055212974548339844
  24780800, 0.05474090576171875
  49561600,0.055165767669677734
  74342400, 0.06798720359802246
  99123200, 0.09209585189819336
 123904000, 0.10267281532287598
  37171200, 0.07708215713500977
  74342400, 0.07718801498413086
 111513600,  0.0954434871673584
 148684800, 0.11536073684692383
 185856000,  0.1388866901397705
  49561600, 0.09841489791870117
  99123200, 0.09915852546691895
 148684800, 0.12346959114074707
 198246400, 0.13504457473754883
 247808000, 0.16250348091125488
  61952000, 0.11812424659729004
 123904000, 0.11887550354003906
 185856000,  0.1504213809967041
 247808000, 0.15289521217346191
 309760000, 0.19368863105773926
   4460544,0.014088630676269531
   8921088,0.014106273651123047
  13381632,0.015006780624389648
  17842176,0.017920255661010742
  22302720,0.024364233016967773
   8921088,0.020999670028686523
  17842176,  0.0224459171295166
  26763264,0.029748201370239258
  35684352, 0.03865933418273926
  44605440, 0.04287528991699219
  13381632, 0.03472471237182617
  26763264,0.034743309020996094
  40144896, 0.04281258583068848
  53526528,0.056905269622802734
  66908160,0.059114933013916016
  17842176, 0.04484248161315918
  35684352,  0.0450899600982666
  53526528,  0.0545039176940918
  71368704, 0.08937287330627441
  89210880, 0.09237837791442871
  22302720, 0.05362582206726074
  44605440,0.054097652435302734
  66908160,  0.0654146671295166
  89210880, 0.09075736999511719
 111513600, 0.09984540939331055
    495616,0.015247821807861328
    991232,0.013319253921508789
   1486848,0.013432741165161133
   1982464,0.013911724090576172
   2478080,0.014039039611816406
    991232, 0.01377105712890625
   1982464,0.014062166213989258
   2973696,0.013822078704833984
   3964928,0.014468669891357422
   4956160,0.014000892639160156
   1486848,0.013873815536499023
   2973696,0.013779401779174805
   4460544,0.013988256454467773
   5947392,0.013998031616210938
   7434240, 0.01413869857788086
   1982464,0.014351367950439453
   3964928,0.013886213302612305
   5947392, 0.01398015022277832
   7929856,0.013975381851196289
   9912320, 0.01421809196472168
   2478080,0.013809919357299805
   4956160,0.014023303985595703
   7434240,0.013786077499389648
   9912320,0.014328479766845703
  12390400, 0.01408696174621582
  16257024, 0.04802846908569336
  32514048, 0.04473137855529785
  48771072, 0.04235696792602539
  65028096, 0.04300975799560547
  81285120, 0.05488276481628418
  32514048, 0.07138991355895996
  65028096, 0.07171154022216797
  97542144, 0.07429003715515137
 130056192, 0.07520890235900879
 162570240,  0.1005849838256836
  48771072, 0.10070443153381348
  97542144,  0.1016850471496582
 146313216, 0.10651206970214844
 195084288, 0.10756182670593262
 243855360, 0.14673066139221191
  65028096, 0.12062931060791016
 130056192, 0.12078642845153809
 195084288, 0.13124823570251465
 260112384, 0.13447284698486328
 325140480, 0.18150591850280762
  81285120, 0.15390849113464355
 162570240, 0.15210175514221191
 243855360, 0.16450762748718262
 325140480,  0.1651012897491455
 406425600, 0.22962522506713867
   8294400,    0.01751708984375
  16588800, 0.01834249496459961
  24883200,0.021120309829711914
  33177600, 0.02140331268310547
  41472000, 0.02971625328063965
  16588800,  0.0441591739654541
  33177600, 0.04453682899475098
  49766400, 0.04537510871887207
  66355200,0.045421600341796875
  82944000,  0.0591282844543457
  24883200,  0.0610964298248291
  49766400,0.061321258544921875
  74649600, 0.06288647651672363
  99532800, 0.06374955177307129
 124416000, 0.08351540565490723
  33177600, 0.07089591026306152
  66355200, 0.07123064994812012
  99532800,  0.0747673511505127
 132710400,  0.0761728286743164
 165888000, 0.10195064544677734
  41472000, 0.08933019638061523
  82944000, 0.08932018280029297
 124416000, 0.09442853927612305
 165888000, 0.09601926803588867
 207360000, 0.12695741653442383
   2985984,0.014084815979003906
   5971968,0.014096736907958984
   8957952,0.014082193374633789
  11943936,0.014118671417236328
  14929920,0.013937711715698242
   5971968,0.014353513717651367
  11943936,0.021005630493164062
  17915904,  0.0232241153717041
  23887872,0.023612499237060547
  29859840,0.030676603317260742
   8957952,0.030649662017822266
  17915904, 0.03127574920654297
  26873856,0.032419443130493164
  35831808, 0.03287053108215332
  44789760, 0.03917527198791504
  11943936,0.030975103378295902
  23887872, 0.03151273727416992
  35831808, 0.03265738487243652
  47775744, 0.03300976753234863
  59719680,0.043244361877441406
  14929920, 0.04130911827087402
  29859840,0.041519880294799805
  44789760, 0.04256415367126465
  59719680, 0.04258322715759277
  74649600,0.054784536361694336
    331776,0.013177156448364258
    663552,0.013177156448364258
    995328,0.013273954391479492
   1327104,0.013183832168579102
   1658880, 0.01346445083618164
    663552,0.013247251510620117
   1327104,0.013274431228637695
   1990656,0.013438940048217773
   2654208,0.013469457626342773
   3317760,0.013712406158447266
    995328,0.013355493545532227
   1990656,0.013687849044799805
   2985984,0.013659000396728516
   3981312,0.013643503189086914
   4976640,0.014001846313476562
   1327104,0.013353109359741211
   2654208,0.013507604598999023
   3981312,0.013741731643676758
   5308416,0.013547897338867188
   6635520,0.013999223709106445
   1658880,0.013669252395629883
   3317760,0.013791322708129883
   4976640,0.013731718063354492
   6635520,0.013750314712524414
   8294400, 0.01390218734741211
   9834496,0.030568838119506836
  19668992, 0.03086090087890625
  29503488, 0.03328537940979004
  39337984, 0.03460335731506348
  49172480,0.036687374114990234
  19668992, 0.05135965347290039
  39337984,0.051711320877075195
  59006976, 0.05271124839782715
  78675968, 0.05283164978027344
  98344960,0.055513620376586914
  29503488, 0.08581709861755371
  59006976, 0.08402109146118164
  88510464, 0.08481454849243164
 118013952, 0.08506250381469727
 147517440, 0.08761239051818848
  39337984, 0.09806299209594727
  78675968, 0.09865355491638184
 118013952, 0.10025143623352051
 157351936, 0.10101056098937988
 196689920, 0.10647058486938477
  49172480,  0.1277787685394287
  98344960,  0.1283409595489502
 147517440, 0.13048076629638672
 196689920, 0.13077497482299805
 245862400, 0.13750982284545898
   5017600, 0.01543593406677246
  10035200, 0.01564645767211914
  15052800,0.016894102096557617
  20070400,0.017702102661132812
  25088000, 0.02048492431640625
  10035200, 0.02353191375732422
  20070400, 0.02451467514038086
  30105600,0.028270959854125977
  40140800, 0.02879476547241211
  50176000, 0.03177309036254883
  15052800, 0.04900217056274414
  30105600,0.049173593521118164
  45158400,  0.0501253604888916
  60211200,0.050283193588256836
  75264000, 0.05193519592285156
  20070400, 0.05831456184387207
  40140800,0.058623313903808594
  60211200, 0.05897331237792969
  80281600, 0.05917787551879883
 100352000, 0.06119060516357422
  25088000, 0.07581830024719238
  50176000, 0.07580399513244629
  75264000, 0.07627344131469727
 100352000, 0.07661628723144531
 125440000, 0.07876181602478027
   1806336,0.014134645462036133
   3612672,0.014129400253295898
   5419008,0.014116287231445312
   7225344,0.014137506484985352
   9031680,0.014148950576782227
   3612672,0.014213085174560547
   7225344,0.014019966125488281
  10838016,0.014206886291503906
  14450688, 0.01407313346862793
  18063360,0.016453266143798828
   5419008,0.023659467697143555
  10838016,0.023992538452148438
  16257024,0.026788711547851562
  21676032, 0.02703547477722168
  27095040,0.030420780181884766
   7225344,0.027565479278564453
  14450688, 0.02803349494934082
  21676032,0.030624389648437503
  28901376, 0.03070235252380371
  36126720,0.033971548080444336
   9031680,0.033072710037231445
  18063360, 0.03351593017578125
  27095040,0.034002065658569336
  36126720, 0.03141903877258301
  45158400,  0.0341949462890625
    200704,0.013082504272460938
    401408,0.013183355331420898
    602112,0.013153553009033203
    802816, 0.01327824592590332
   1003520,0.013231277465820312
    401408, 0.01329350471496582
    802816,0.013285636901855469
   1204224,0.013180732727050781
   1605632, 0.01323556900024414
   2007040,0.013320684432983398
    602112,0.013233423233032227
   1204224,0.013276338577270508
   1806336,0.013281106948852539
   2408448,0.013669490814208984
   3010560,0.013840675354003906
    802816,0.013273477554321289
   1605632,0.013346433639526367
   2408448,0.013379573822021484
   3211264,0.013434648513793945
   4014080,0.013586282730102539
   1003520,0.013352155685424805
   2007040,0.013294696807861328
   3010560, 0.01363372802734375
   4014080,0.013714790344238281
   5017600,0.013886451721191406


==> supp_csv/inf_exps/inf_sol_1.csv <==
 cand,                  ans
10000,  0.02431322574615587
10000,  0.02603919506073015
10000, 0.025765042304993088
10000,   0.0180574941635134
10000,  0.02119504928588891
10000, 0.005229902267456156
10000, 0.012419571876525941
 8464,  0.01952044010162467
 8464,  0.03655139923095742
 8464,  0.02013551712036194
 8464,  0.02491782188415546
 8464,  0.01309699535369896
 8464, 0.004932503700256425
 8464, 0.009080858230590875
 7056, 0.019033699035645543
 7056, 0.004812879562378126
 7056, 0.016089935302734736
 7056,0.0052700662612916805
 7056, 0.010849003791809279
 7056, 0.007208375930786219
 7056, 0.007957386970520054
 5776,  0.02316870689392166
 5776,   0.0114039087295535
 5776, 0.018354272842407485
 5776, 0.006892910003662231
 5776,  0.00819898128509532
 5776, 0.001236786842346248
 5776, 0.007959876060485878
 4624, 0.023652524948120816
 4624,   0.0113289499282838
 4624, 0.016780614852905495
 4624,0.0064506816864014875
 4624, 0.005822782516479616
 4624,0.0022861194610596307
 4624, 0.009252142906188985
 3600, 0.018876080513000965
 3600, 0.007425413131713979
 3600, 0.013881978988647783
 3600,0.0018417787551880931
 3600, 0.002060098648071415
 3600,0.0049387788772583254
 3600, 0.011309962272644079
 2704, 0.024475364685058832
 2704, 0.015704607963562184
 2704, 0.001073780059814555
 2704, 0.013724117279052763
 1936,  0.02900511264801057
 1936, 0.019780087471008453
 1936,0.0026596355438233675
 1936, 0.013984704017639184
 1296, 0.016135387420654443
 1296, 0.006875982284545984
 1296, 0.007945222854614293
 1296, 0.013181829452514672
  784, 0.007586984634399519
  784,0.0009079837799073106
  784, 0.007564878463745167
  784, 0.013101329803466817


==> supp_csv/inf_exps/inf_sol_in.csv <==
 cand,                   ans
10000,   0.14477799502285982
10000,   0.03578859329223616
10000,    0.0813548114083027
10000,  0.020247989134354993
10000,   0.03489031531594011
10000,  0.011745646216652583
10000,  0.002060032324357454
 8464,   0.11390188390558376
 8464,  0.027864955555308824
 8464,   0.06451572028073382
 8464,   0.01574627659537567
 8464,   0.03148284955458197
 8464,  0.008731606656854768
 8464,  0.003122814785350432
 7056,   0.10046768231825376
 7056,   0.03556807171214699
 7056,  0.058236053640192076
 7056,  0.020593798810785435
 7056,  0.025452156500382794
 7056,  0.009250443631952432
 7056, 0.0035974090749567103
 5776,   0.08810054865750372
 5776,   0.02937795855782238
 5776,  0.049972421906210984
 5776,  0.018508934541182062
 5776,   0.02294690955768927
 5776,  0.008923483761874108
 5776,  0.002396640777587878
 4624,   0.06361454486846918
 4624,  0.022792437293312706
 4624,   0.03799447926607985
 4624,  0.015358933535489144
 4624,  0.017988146001642363
 4624,  0.007108710028908449
 4624, 0.0006129364533857748
 3600,  0.055805680101567945
 3600,  0.025746181227944087
 3600,   0.03333788871765131
 3600,   0.01691631100394507
 3600,  0.017082116820595447
 3600,  0.006775850816206477
 3600,  0.000636744932694857
 2704,  0.031123635985634446
 2704,  0.017374294020912784
 2704,  0.009144313552162844
 2704,-6.660764867609525e-05
 1936,   0.02453630360690018
 1936,   0.01283626122908152
 1936,   0.00605009209025989
 1936,-2.221150831743096e-05
 1296,  0.021415967941284142
 1296,  0.013688656633550442
 1296,  0.005247889865528439
 1296, 4.633643410421537e-05
  784,    0.0230803298950195
  784,  0.014345050725069877
  784, 0.0047176127000288365
  784,7.5318596579714014e-06


==> supp_csv/inf_exps/inf_sol_inout.csv <==
 cand,                   ans
10000,  0.025766431201588003
10000,  0.007203001976013174
10000,   0.01366263779726895
10000,    0.0048617679422552
10000,  0.005350905331698325
10000, 0.0026693240079012776
10000, 0.0017652780359441594
 8464,  0.023171174742958767
 8464,  0.006745858625932161
 8464,   0.01231409202922476
 8464, 0.0044175091656771595
 8464,  0.004163101369684397
 8464, 0.0031296704032204373
 8464, 0.0008434013886885212
 7056,  0.018088496381586244
 7056,  0.004463295503096154
 7056,  0.009332568428733146
 7056, 0.0025074932791969984
 7056,  0.003853767568414865
 7056,  0.001157591126181863
 7056, 0.0004104926369406948
 5776,  0.013923117030750637
 5776,   0.00407082644375889
 5776,  0.007548671635714446
 5776,  0.001995784586126155
 5776,  0.003180585341020066
 5776,   0.00121758591045033
 5776, 0.0004868268966674808
 4624,  0.012507729530334494
 4624,  0.003314336863431064
 4624, 0.0066616474498401995
 4624, 0.0013110576976429408
 4624, 0.0030407879569313706
 4624, 0.0007881728085604583
 4624, 0.0007307226007634959
 3600,  0.008483298041603776
 3600,0.00039513024416836656
 3600,  0.004335231781005866
 3600,-4.170504483309509e-05
 3600, 0.0018123856457797002
 3600,0.00012828523462469002
 3600, 0.0002247745340520687
 2704,  0.008895820704373433
 2704,  0.005571259585293857
 2704,  0.002926115122708406
 2704, 3.494999625466063e-05
 1936,  0.006415489803661009
 1936,  0.004360202009027654
 1936, 0.0028364272551103034
 1936,1.0434930974786115e-05
 1296, 0.0032608604431152363
 1296, 0.0016525056145407953
 1296, 0.0006734271482987837
 1296,2.5511654940518248e-05
  784, 0.0004270935058593786
  784,0.00024241577495227873
  784,0.00022084062749689118
  784,2.8223124417391283e-05


==> supp_csv/inf_exps/ks_sol_1.csv <==
 cand,                  ans
 49.0,  0.02431322574615587
12.25,  0.02603919506073015
 25.0, 0.025765042304993088
 6.25,   0.0180574941635134
  9.0,  0.02119504928588891
 2.25, 0.005229902267456156
  1.0, 0.012419571876525941
 49.0,  0.01952044010162467
12.25,  0.03655139923095742
 25.0,  0.02013551712036194
 6.25,  0.02491782188415546
  9.0,  0.01309699535369896
 2.25, 0.004932503700256425
  1.0, 0.009080858230590875
 49.0, 0.019033699035645543
12.25, 0.004812879562378126
 25.0, 0.016089935302734736
 6.25,0.0052700662612916805
  9.0, 0.010849003791809279
 2.25, 0.007208375930786219
  1.0, 0.007957386970520054
 49.0,  0.02316870689392166
12.25,   0.0114039087295535
 25.0, 0.018354272842407485
 6.25, 0.006892910003662231
  9.0,  0.00819898128509532
 2.25, 0.001236786842346248
  1.0, 0.007959876060485878
 49.0, 0.023652524948120816
12.25,   0.0113289499282838
 25.0, 0.016780614852905495
 6.25,0.0064506816864014875
  9.0, 0.005822782516479616
 2.25,0.0022861194610596307
  1.0, 0.009252142906188985
 49.0, 0.018876080513000965
12.25, 0.007425413131713979
 25.0, 0.013881978988647783
 6.25,0.0018417787551880931
  9.0, 0.002060098648071415
 2.25,0.0049387788772583254
  1.0, 0.011309962272644079
 49.0, 0.024475364685058832
 25.0, 0.015704607963562184
  9.0, 0.001073780059814555
  1.0, 0.013724117279052763
 49.0,  0.02900511264801057
 25.0, 0.019780087471008453
  9.0,0.0026596355438233675
  1.0, 0.013984704017639184
 49.0, 0.016135387420654443
 25.0, 0.006875982284545984
  9.0, 0.007945222854614293
  1.0, 0.013181829452514672
 49.0, 0.007586984634399519
 25.0,0.0009079837799073106
  9.0, 0.007564878463745167
  1.0, 0.013101329803466817


==> supp_csv/inf_exps/ks_sol_in.csv <==
 cand,                   ans
 49.0,   0.14477799502285982
12.25,   0.03578859329223616
 25.0,    0.0813548114083027
 6.25,  0.020247989134354993
  9.0,   0.03489031531594011
 2.25,  0.011745646216652583
  1.0,  0.002060032324357454
 49.0,   0.11390188390558376
12.25,  0.027864955555308824
 25.0,   0.06451572028073382
 6.25,   0.01574627659537567
  9.0,   0.03148284955458197
 2.25,  0.008731606656854768
  1.0,  0.003122814785350432
 49.0,   0.10046768231825376
12.25,   0.03556807171214699
 25.0,  0.058236053640192076
 6.25,  0.020593798810785435
  9.0,  0.025452156500382794
 2.25,  0.009250443631952432
  1.0, 0.0035974090749567103
 49.0,   0.08810054865750372
12.25,   0.02937795855782238
 25.0,  0.049972421906210984
 6.25,  0.018508934541182062
  9.0,   0.02294690955768927
 2.25,  0.008923483761874108
  1.0,  0.002396640777587878
 49.0,   0.06361454486846918
12.25,  0.022792437293312706
 25.0,   0.03799447926607985
 6.25,  0.015358933535489144
  9.0,  0.017988146001642363
 2.25,  0.007108710028908449
  1.0, 0.0006129364533857748
 49.0,  0.055805680101567945
12.25,  0.025746181227944087
 25.0,   0.03333788871765131
 6.25,   0.01691631100394507
  9.0,  0.017082116820595447
 2.25,  0.006775850816206477
  1.0,  0.000636744932694857
 49.0,  0.031123635985634446
 25.0,  0.017374294020912784
  9.0,  0.009144313552162844
  1.0,-6.660764867609525e-05
 49.0,   0.02453630360690018
 25.0,   0.01283626122908152
  9.0,   0.00605009209025989
  1.0,-2.221150831743096e-05
 49.0,  0.021415967941284142
 25.0,  0.013688656633550442
  9.0,  0.005247889865528439
  1.0, 4.633643410421537e-05
 49.0,    0.0230803298950195
 25.0,  0.014345050725069877
  9.0, 0.0047176127000288365
  1.0,7.5318596579714014e-06


==> supp_csv/inf_exps/ks_sol_inout.csv <==
 cand,                   ans
 49.0,  0.025766431201588003
12.25,  0.007203001976013174
 25.0,   0.01366263779726895
 6.25,    0.0048617679422552
  9.0,  0.005350905331698325
 2.25, 0.0026693240079012776
  1.0, 0.0017652780359441594
 49.0,  0.023171174742958767
12.25,  0.006745858625932161
 25.0,   0.01231409202922476
 6.25, 0.0044175091656771595
  9.0,  0.004163101369684397
 2.25, 0.0031296704032204373
  1.0, 0.0008434013886885212
 49.0,  0.018088496381586244
12.25,  0.004463295503096154
 25.0,  0.009332568428733146
 6.25, 0.0025074932791969984
  9.0,  0.003853767568414865
 2.25,  0.001157591126181863
  1.0, 0.0004104926369406948
 49.0,  0.013923117030750637
12.25,   0.00407082644375889
 25.0,  0.007548671635714446
 6.25,  0.001995784586126155
  9.0,  0.003180585341020066
 2.25,   0.00121758591045033
  1.0, 0.0004868268966674808
 49.0,  0.012507729530334494
12.25,  0.003314336863431064
 25.0, 0.0066616474498401995
 6.25, 0.0013110576976429408
  9.0, 0.0030407879569313706
 2.25, 0.0007881728085604583
  1.0, 0.0007307226007634959
 49.0,  0.008483298041603776
12.25,0.00039513024416836656
 25.0,  0.004335231781005866
 6.25,-4.170504483309509e-05
  9.0, 0.0018123856457797002
 2.25,0.00012828523462469002
  1.0, 0.0002247745340520687
 49.0,  0.008895820704373433
 25.0,  0.005571259585293857
  9.0,  0.002926115122708406
  1.0, 3.494999625466063e-05
 49.0,  0.006415489803661009
 25.0,  0.004360202009027654
  9.0, 0.0028364272551103034
  1.0,1.0434930974786115e-05
 49.0, 0.0032608604431152363
 25.0, 0.0016525056145407953
  9.0, 0.0006734271482987837
  1.0,2.5511654940518248e-05
 49.0, 0.0004270935058593786
 25.0,0.00024241577495227873
  9.0,0.00022084062749689118
  1.0,2.8223124417391283e-05


==> supp_csv/inf_exps/outf_sol_1.csv <==
 cand,                  ans
10000,  0.02431322574615587
 2500,  0.02603919506073015
10000, 0.025765042304993088
 2500,   0.0180574941635134
10000,  0.02119504928588891
 2500, 0.005229902267456156
10000, 0.012419571876525941
 8464,  0.01952044010162467
 2116,  0.03655139923095742
 8464,  0.02013551712036194
 2116,  0.02491782188415546
 8464,  0.01309699535369896
 2116, 0.004932503700256425
 8464, 0.009080858230590875
 7056, 0.019033699035645543
 1764, 0.004812879562378126
 7056, 0.016089935302734736
 1764,0.0052700662612916805
 7056, 0.010849003791809279
 1764, 0.007208375930786219
 7056, 0.007957386970520054
 5776,  0.02316870689392166
 1444,   0.0114039087295535
 5776, 0.018354272842407485
 1444, 0.006892910003662231
 5776,  0.00819898128509532
 1444, 0.001236786842346248
 5776, 0.007959876060485878
 4624, 0.023652524948120816
 1156,   0.0113289499282838
 4624, 0.016780614852905495
 1156,0.0064506816864014875
 4624, 0.005822782516479616
 1156,0.0022861194610596307
 4624, 0.009252142906188985
 3600, 0.018876080513000965
  900, 0.007425413131713979
 3600, 0.013881978988647783
  900,0.0018417787551880931
 3600, 0.002060098648071415
  900,0.0049387788772583254
 3600, 0.011309962272644079
 2704, 0.024475364685058832
 2704, 0.015704607963562184
 2704, 0.001073780059814555
 2704, 0.013724117279052763
 1936,  0.02900511264801057
 1936, 0.019780087471008453
 1936,0.0026596355438233675
 1936, 0.013984704017639184
 1296, 0.016135387420654443
 1296, 0.006875982284545984
 1296, 0.007945222854614293
 1296, 0.013181829452514672
  784, 0.007586984634399519
  784,0.0009079837799073106
  784, 0.007564878463745167
  784, 0.013101329803466817


==> supp_csv/inf_exps/outf_sol_in.csv <==
 cand,                   ans
10000,   0.14477799502285982
 2500,   0.03578859329223616
10000,    0.0813548114083027
 2500,  0.020247989134354993
10000,   0.03489031531594011
 2500,  0.011745646216652583
10000,  0.002060032324357454
 8464,   0.11390188390558376
 2116,  0.027864955555308824
 8464,   0.06451572028073382
 2116,   0.01574627659537567
 8464,   0.03148284955458197
 2116,  0.008731606656854768
 8464,  0.003122814785350432
 7056,   0.10046768231825376
 1764,   0.03556807171214699
 7056,  0.058236053640192076
 1764,  0.020593798810785435
 7056,  0.025452156500382794
 1764,  0.009250443631952432
 7056, 0.0035974090749567103
 5776,   0.08810054865750372
 1444,   0.02937795855782238
 5776,  0.049972421906210984
 1444,  0.018508934541182062
 5776,   0.02294690955768927
 1444,  0.008923483761874108
 5776,  0.002396640777587878
 4624,   0.06361454486846918
 1156,  0.022792437293312706
 4624,   0.03799447926607985
 1156,  0.015358933535489144
 4624,  0.017988146001642363
 1156,  0.007108710028908449
 4624, 0.0006129364533857748
 3600,  0.055805680101567945
  900,  0.025746181227944087
 3600,   0.03333788871765131
  900,   0.01691631100394507
 3600,  0.017082116820595447
  900,  0.006775850816206477
 3600,  0.000636744932694857
 2704,  0.031123635985634446
 2704,  0.017374294020912784
 2704,  0.009144313552162844
 2704,-6.660764867609525e-05
 1936,   0.02453630360690018
 1936,   0.01283626122908152
 1936,   0.00605009209025989
 1936,-2.221150831743096e-05
 1296,  0.021415967941284142
 1296,  0.013688656633550442
 1296,  0.005247889865528439
 1296, 4.633643410421537e-05
  784,    0.0230803298950195
  784,  0.014345050725069877
  784, 0.0047176127000288365
  784,7.5318596579714014e-06


==> supp_csv/inf_exps/outf_sol_inout.csv <==
 cand,                   ans
10000,  0.025766431201588003
 2500,  0.007203001976013174
10000,   0.01366263779726895
 2500,    0.0048617679422552
10000,  0.005350905331698325
 2500, 0.0026693240079012776
10000, 0.0017652780359441594
 8464,  0.023171174742958767
 2116,  0.006745858625932161
 8464,   0.01231409202922476
 2116, 0.0044175091656771595
 8464,  0.004163101369684397
 2116, 0.0031296704032204373
 8464, 0.0008434013886885212
 7056,  0.018088496381586244
 1764,  0.004463295503096154
 7056,  0.009332568428733146
 1764, 0.0025074932791969984
 7056,  0.003853767568414865
 1764,  0.001157591126181863
 7056, 0.0004104926369406948
 5776,  0.013923117030750637
 1444,   0.00407082644375889
 5776,  0.007548671635714446
 1444,  0.001995784586126155
 5776,  0.003180585341020066
 1444,   0.00121758591045033
 5776, 0.0004868268966674808
 4624,  0.012507729530334494
 1156,  0.003314336863431064
 4624, 0.0066616474498401995
 1156, 0.0013110576976429408
 4624, 0.0030407879569313706
 1156, 0.0007881728085604583
 4624, 0.0007307226007634959
 3600,  0.008483298041603776
  900,0.00039513024416836656
 3600,  0.004335231781005866
  900,-4.170504483309509e-05
 3600, 0.0018123856457797002
  900,0.00012828523462469002
 3600, 0.0002247745340520687
 2704,  0.008895820704373433
 2704,  0.005571259585293857
 2704,  0.002926115122708406
 2704, 3.494999625466063e-05
 1936,  0.006415489803661009
 1936,  0.004360202009027654
 1936, 0.0028364272551103034
 1936,1.0434930974786115e-05
 1296, 0.0032608604431152363
 1296, 0.0016525056145407953
 1296, 0.0006734271482987837
 1296,2.5511654940518248e-05
  784, 0.0004270935058593786
  784,0.00024241577495227873
  784,0.00022084062749689118
  784,2.8223124417391283e-05


==> supp_csv/inf_exps/sol0.csv <==
                 est,                 inf
  0.0257963474525897,0.024626731872558594
 0.02751499333657545,0.026731252670288086
  0.0292336392205612, 0.03284573554992676
 0.03095228510454695,0.028913259506225586
  0.0326709309885327,0.034224510192871094
 0.03438957687251845,0.034322261810302734
  0.0361082227565042, 0.03146052360534668
 0.03782686864048995, 0.03092861175537109
  0.0395455145244757, 0.04212617874145508
 0.04126416040846145, 0.04018878936767578
 0.03898153318189754, 0.03904533386230469
 0.04262470059705753, 0.03908109664916992
 0.04626786801221752, 0.04652094841003418
0.049911035427377515,0.051001548767089844
 0.05355420284253751,0.052796125411987305
  0.0571973702576975, 0.05309104919433594
 0.06084053767285749,0.053543806076049805
 0.06448370508801748, 0.05376458168029785
 0.06812687250317748, 0.07105755805969238
 0.07177003991833747, 0.07132482528686523
0.052166718911205376, 0.05361366271972656
 0.05773440785753961,0.053749799728393555
 0.06330209680387384,  0.0623934268951416
 0.06886978575020808,  0.0687096118927002
 0.07443747469654231, 0.07023239135742188
 0.08000516364287655, 0.07084774971008301
 0.08557285258921078, 0.07153534889221191
 0.09114054153554502, 0.07224059104919434
 0.09670823048187925, 0.09889793395996094
 0.10227591942821349, 0.09943771362304688
 0.06535190464051321, 0.07005596160888672
 0.07284411511802169, 0.06953573226928711
 0.08033632559553017, 0.07936310768127441
 0.08782853607303864, 0.09835457801818848
 0.09532074655054712, 0.10689258575439453
  0.1028129570280556, 0.10754203796386719
 0.11030516750556407, 0.10846853256225586
 0.11779737798307255, 0.10940170288085938
 0.12528958846058103, 0.14641213417053223
  0.1327817989380895,  0.1481170654296875
 0.07853709036982105, 0.09847259521484375
 0.08795382237850377, 0.08755922317504883
 0.09737055438718649, 0.09787964820861816
 0.10678728639586921,  0.1099238395690918
 0.11620401840455193,  0.1270003318786621
 0.12562075041323464, 0.12793922424316406
 0.13503748242191738, 0.12888860702514648
 0.14445421443060008, 0.12998056411743164
 0.15387094643928279, 0.17842364311218262
 0.16328767844796552, 0.17928743362426758
 0.09172227609912889, 0.09867620468139648
 0.10306352963898585, 0.09860777854919434
 0.11440478317884281, 0.11336207389831543
 0.12574603671869977, 0.13187170028686523
 0.13708729025855673, 0.14485478401184082
  0.1484285437984137, 0.14601564407348633
 0.15976979733827065, 0.14755606651306152
  0.1711110508781276,  0.1486678123474121
 0.18245230441798457, 0.20729708671569824
 0.19379355795784153, 0.20757079124450684
 0.10490746182843673, 0.11458897590637207
 0.11817323689946793, 0.11457991600036621
 0.13143901197049912, 0.13213634490966797
 0.14470478704153034,  0.1312878131866455
 0.15797056211256155, 0.18416357040405273
 0.17123633718359274,  0.1668076515197754
 0.18450211225462393, 0.16761374473571777
 0.19776788732565515, 0.17015290260314941
 0.21103366239668636, 0.23749136924743652
 0.22429943746771755, 0.23843121528625488
 0.11809264755774457, 0.12899231910705566
    0.13328294415995, 0.12845468521118164
 0.14847324076215546, 0.14882993698120117
  0.1636635373643609,  0.1482081413269043
 0.17885383396656634,  0.1983191967010498
  0.1940441305687718, 0.18472814559936523
 0.20923442717097723, 0.18546605110168457
 0.22442472377318268, 0.18647503852844238
 0.23961502037538812, 0.25954294204711914
 0.25480531697759357,  0.2617359161376953
  0.1312778332870524, 0.14170074462890625
  0.1483926514204321, 0.14211368560791016
  0.1655074695538118, 0.18692231178283691
 0.18262228768719146, 0.15975260734558105
 0.19973710582057114, 0.20477008819580078
 0.21685192395395084, 0.20626044273376465
 0.23396674208733054,  0.2084193229675293
  0.2510815602207102, 0.21015262603759766
  0.2681963783540899, 0.30022692680358887
  0.2853111964874696,  0.3013801574707031
 0.14446301901636024,  0.1778242588043213
 0.16350235868091417, 0.15724873542785645
  0.1825416983454681, 0.18337750434875488
 0.20158103801002203, 0.17761540412902832
 0.22062037767457596,  0.2281641960144043
 0.23965971733912989, 0.23077130317687988
 0.25869905700368384, 0.23245835304260254
 0.27773839666823774, 0.25087666511535645
 0.29677773633279164,  0.3308541774749756
  0.3158170759973456,  0.3313882350921631


==> supp_csv/inf_exps/sol1.csv <==
                 est,                 inf
0.025002255670576613,0.024626731872558594
 0.02689736639500963,0.026731252670288086
 0.02879247711944265, 0.03284573554992676
 0.03068758784387567,0.028913259506225586
0.032582698568308685,0.034224510192871094
0.034477809292741704,0.034322261810302734
 0.03637292001717472, 0.03146052360534668
 0.03826803074160774, 0.03092861175537109
 0.04016314146604076, 0.04212617874145508
 0.04205825219047378, 0.04018878936767578
 0.03831979003021996, 0.03904533386230469
0.042110011479085996, 0.03908109664916992
0.045900232927952034, 0.04652094841003418
 0.04969045437681807,0.051001548767089844
 0.05348067582568411,0.052796125411987305
 0.05727089727455015, 0.05309104919433594
0.061061118723416186,0.053543806076049805
 0.06485134017228222, 0.05376458168029785
 0.06864156162114826, 0.07105755805969238
  0.0724317830700143, 0.07132482528686523
 0.05163732438986331, 0.05361366271972656
0.057322656563162364,0.053749799728393555
 0.06300798873646142,  0.0623934268951416
 0.06869332090976048,  0.0687096118927002
 0.07437865308305953, 0.07023239135742188
 0.08006398525635859, 0.07084774971008301
 0.08574931742965765, 0.07153534889221191
  0.0914346496029567, 0.07224059104919434
 0.09711998177625576, 0.09889793395996094
 0.10280531394955482, 0.09943771362304688
 0.06495485874950666, 0.07005596160888672
 0.07253530164723873, 0.06953573226928711
 0.08011574454497081, 0.07936310768127441
 0.08769618744270288, 0.09835457801818848
 0.09527663034043496, 0.10689258575439453
 0.10285707323816703, 0.10754203796386719
 0.11043751613589911, 0.10846853256225586
 0.11801795903363119, 0.10940170288085938
 0.12559840193136326, 0.14641213417053223
 0.13317884482909534,  0.1481170654296875
    0.07827239310915, 0.09847259521484375
  0.0877479467313151, 0.08755922317504883
  0.0972235003534802, 0.09787964820861816
 0.10669905397564529,  0.1099238395690918
 0.11617460759781038,  0.1270003318786621
 0.12565016121997546, 0.12793922424316406
  0.1351257148421406, 0.12888860702514648
 0.14460126846430565, 0.12998056411743164
 0.15407682208647078, 0.17842364311218262
 0.16355237570863584, 0.17928743362426758
 0.09158992746879335, 0.09867620468139648
 0.10296059181539147, 0.09860777854919434
 0.11433125616198958, 0.11336207389831543
  0.1257019205085877, 0.13187170028686523
  0.1370725848551858, 0.14485478401184082
 0.14844324920178392, 0.14601564407348633
 0.15981391354838204, 0.14755606651306152
 0.17118457789498015,  0.1486678123474121
 0.18255524224157826, 0.20729708671569824
 0.19392590658817638, 0.20757079124450684
  0.1049074618284367, 0.11458897590637207
 0.11817323689946783, 0.11457991600036621
 0.13143901197049895, 0.13213634490966797
 0.14470478704153011,  0.1312878131866455
 0.15797056211256122, 0.18416357040405273
 0.17123633718359238,  0.1668076515197754
 0.18450211225462348, 0.16761374473571777
 0.19776788732565465, 0.17015290260314941
 0.21103366239668575, 0.23749136924743652
  0.2242994374677169, 0.23843121528625488
 0.11822499618808005, 0.12899231910705566
  0.1333858819835442, 0.12845468521118164
 0.14854676777900835, 0.14882993698120117
  0.1637076535744725,  0.1482081413269043
 0.17886853936993666,  0.1983191967010498
  0.1940294251654008, 0.18472814559936523
 0.20919031096086496, 0.18546605110168457
  0.2243511967563291, 0.18647503852844238
 0.23951208255179327, 0.25954294204711914
  0.2546729683472574,  0.2617359161376953
  0.1315425305477234, 0.14170074462890625
 0.14859852706762056, 0.14211368560791016
 0.16565452358751775, 0.18692231178283691
  0.1827105201074149, 0.15975260734558105
  0.1997665166273121, 0.20477008819580078
 0.21682251314720924, 0.20626044273376465
 0.23387850966710644,  0.2084193229675293
  0.2509345061870036, 0.21015262603759766
  0.2679905027069008, 0.30022692680358887
  0.2850464992267979,  0.3013801574707031
 0.14486006490736675,  0.1778242588043213
 0.16381117215169694, 0.15724873542785645
 0.18276227939602713, 0.18337750434875488
 0.20171338664035732, 0.17761540412902832
  0.2206644938846875,  0.2281641960144043
  0.2396156011290177, 0.23077130317687988
  0.2585667083733479, 0.23245835304260254
  0.2775178156176781, 0.25087666511535645
 0.29646892286200827,  0.3308541774749756
 0.31542003010633846,  0.3313882350921631


==> supp_csv/inf_exps/sol2.csv <==
                 est,                 inf
0.049674690722631025,0.024626731872558594
 0.05248359533788087,0.026731252670288086
 0.05529249995313071, 0.03284573554992676
 0.05810140456838056,0.028913259506225586
  0.0609103091836304,0.034224510192871094
 0.06371921379888024,0.034322261810302734
 0.06652811841413009, 0.03146052360534668
 0.06933702302937994, 0.03092861175537109
 0.07214592764462978, 0.04212617874145508
 0.07495483225987962, 0.04018878936767578
 0.05248359533788087, 0.03904533386230469
 0.05810140456838056, 0.03908109664916992
 0.06371921379888024, 0.04652094841003418
 0.06933702302937994,0.051001548767089844
 0.07495483225987962,0.052796125411987305
 0.08057264149037931, 0.05309104919433594
   0.086190450720879,0.053543806076049805
 0.09180825995137869, 0.05376458168029785
 0.09742606918187838, 0.07105755805969238
 0.10304387841237807, 0.07132482528686523
 0.05529249995313071, 0.05361366271972656
 0.06371921379888024,0.053749799728393555
 0.07214592764462978,  0.0623934268951416
 0.08057264149037931,  0.0687096118927002
 0.08899935533612884, 0.07023239135742188
 0.09742606918187838, 0.07084774971008301
  0.1058527830276279, 0.07153534889221191
 0.11427949687337743, 0.07224059104919434
 0.12270621071912696, 0.09889793395996094
  0.1311329245648765, 0.09943771362304688
 0.05810140456838056, 0.07005596160888672
 0.06933702302937994, 0.06953573226928711
 0.08057264149037931, 0.07936310768127441
 0.09180825995137869, 0.09835457801818848
 0.10304387841237807, 0.10689258575439453
 0.11427949687337743, 0.10754203796386719
 0.12551511533437681, 0.10846853256225586
  0.1367507337953762, 0.10940170288085938
 0.14798635225637558, 0.14641213417053223
 0.15922197071737496,  0.1481170654296875
  0.0609103091836304, 0.09847259521484375
 0.07495483225987962, 0.08755922317504883
 0.08899935533612885, 0.09787964820861816
 0.10304387841237807,  0.1099238395690918
 0.11708840148862729,  0.1270003318786621
 0.13113292456487652, 0.12793922424316406
 0.14517744764112572, 0.12888860702514648
 0.15922197071737496, 0.12998056411743164
  0.1732664937936242, 0.17842364311218262
  0.1873110168698734, 0.17928743362426758
 0.06371921379888024, 0.09867620468139648
 0.08057264149037931, 0.09860777854919434
 0.09742606918187838, 0.11336207389831543
 0.11427949687337743, 0.13187170028686523
  0.1311329245648765, 0.14485478401184082
 0.14798635225637558, 0.14601564407348633
 0.16483977994787463, 0.14755606651306152
  0.1816932076393737,  0.1486678123474121
 0.19854663533087274, 0.20729708671569824
  0.2154000630223718, 0.20757079124450684
 0.06652811841413009, 0.11458897590637207
   0.086190450720879, 0.11457991600036621
  0.1058527830276279, 0.13213634490966797
 0.12551511533437681,  0.1312878131866455
 0.14517744764112572, 0.18416357040405273
 0.16483977994787463,  0.1668076515197754
 0.18450211225462354, 0.16761374473571777
 0.20416444456137245, 0.17015290260314941
 0.22382677686812136, 0.23749136924743652
 0.24348910917487027, 0.23843121528625488
 0.06933702302937994, 0.12899231910705566
 0.09180825995137869, 0.12845468521118164
 0.11427949687337743, 0.14882993698120117
  0.1367507337953762,  0.1482081413269043
 0.15922197071737496,  0.1983191967010498
  0.1816932076393737, 0.18472814559936523
 0.20416444456137245, 0.18546605110168457
  0.2266356814833712, 0.18647503852844238
 0.24910691840536997, 0.25954294204711914
 0.27157815532736873,  0.2617359161376953
 0.07214592764462978, 0.14170074462890625
 0.09742606918187838, 0.14211368560791016
 0.12270621071912698, 0.18692231178283691
 0.14798635225637558, 0.15975260734558105
  0.1732664937936242, 0.20477008819580078
 0.19854663533087277, 0.20626044273376465
 0.22382677686812136,  0.2084193229675293
 0.24910691840536997, 0.21015262603759766
  0.2743870599426186, 0.30022692680358887
  0.2996672014798672,  0.3013801574707031
 0.07495483225987962,  0.1778242588043213
 0.10304387841237807, 0.15724873542785645
 0.13113292456487652, 0.18337750434875488
 0.15922197071737496, 0.17761540412902832
  0.1873110168698734,  0.2281641960144043
 0.21540006302237186, 0.23077130317687988
  0.2434891091748703, 0.23245835304260254
 0.27157815532736873, 0.25087666511535645
  0.2996672014798672,  0.3308541774749756
  0.3277562476323656,  0.3313882350921631


==> supp_csv/inf_exps/sol3.csv <==
                 est,                 inf
0.003765349229686195,0.024626731872558594
 0.00753069845937239,0.026731252670288086
0.011296047689058585, 0.03284573554992676
 0.01506139691874478,0.028913259506225586
0.018826746148430974,0.034224510192871094
 0.02259209537811717,0.034322261810302734
0.026357444607803364, 0.03146052360534668
 0.03012279383748956, 0.03092861175537109
0.033888143067175754, 0.04212617874145508
 0.03765349229686195, 0.04018878936767578
 0.00753069845937239, 0.03904533386230469
 0.01506139691874478, 0.03908109664916992
 0.02259209537811717, 0.04652094841003418
 0.03012279383748956,0.051001548767089844
 0.03765349229686195,0.052796125411987305
 0.04518419075623434, 0.05309104919433594
 0.05271488921560673,0.053543806076049805
 0.06024558767497912, 0.05376458168029785
 0.06777628613435151, 0.07105755805969238
  0.0753069845937239, 0.07132482528686523
0.011296047689058585, 0.05361366271972656
 0.02259209537811717,0.053749799728393555
0.033888143067175754,  0.0623934268951416
 0.04518419075623434,  0.0687096118927002
 0.05648023844529292, 0.07023239135742188
 0.06777628613435151, 0.07084774971008301
 0.07907233382341008, 0.07153534889221191
 0.09036838151246868, 0.07224059104919434
 0.10166442920152727, 0.09889793395996094
 0.11296047689058585, 0.09943771362304688
 0.01506139691874478, 0.07005596160888672
 0.03012279383748956, 0.06953573226928711
 0.04518419075623434, 0.07936310768127441
 0.06024558767497912, 0.09835457801818848
  0.0753069845937239, 0.10689258575439453
 0.09036838151246868, 0.10754203796386719
 0.10542977843121346, 0.10846853256225586
 0.12049117534995823, 0.10940170288085938
 0.13555257226870301, 0.14641213417053223
  0.1506139691874478,  0.1481170654296875
0.018826746148430974, 0.09847259521484375
 0.03765349229686195, 0.08755922317504883
 0.05648023844529292, 0.09787964820861816
  0.0753069845937239,  0.1099238395690918
 0.09413373074215486,  0.1270003318786621
 0.11296047689058585, 0.12793922424316406
 0.13178722303901683, 0.12888860702514648
  0.1506139691874478, 0.12998056411743164
 0.16944071533587876, 0.17842364311218262
 0.18826746148430973, 0.17928743362426758
 0.02259209537811717, 0.09867620468139648
 0.04518419075623434, 0.09860777854919434
 0.06777628613435151, 0.11336207389831543
 0.09036838151246868, 0.13187170028686523
 0.11296047689058585, 0.14485478401184082
 0.13555257226870301, 0.14601564407348633
 0.15814466764682017, 0.14755606651306152
 0.18073676302493735,  0.1486678123474121
 0.20332885840305454, 0.20729708671569824
  0.2259209537811717, 0.20757079124450684
0.026357444607803364, 0.11458897590637207
 0.05271488921560673, 0.11457991600036621
 0.07907233382341008, 0.13213634490966797
 0.10542977843121346,  0.1312878131866455
 0.13178722303901683, 0.18416357040405273
 0.15814466764682017,  0.1668076515197754
 0.18450211225462354, 0.16761374473571777
  0.2108595568624269, 0.17015290260314941
 0.23721700147023028, 0.23749136924743652
 0.26357444607803365, 0.23843121528625488
 0.03012279383748956, 0.12899231910705566
 0.06024558767497912, 0.12845468521118164
 0.09036838151246868, 0.14882993698120117
 0.12049117534995823,  0.1482081413269043
  0.1506139691874478,  0.1983191967010498
 0.18073676302493735, 0.18472814559936523
  0.2108595568624269, 0.18546605110168457
 0.24098235069991647, 0.18647503852844238
 0.27110514453740603, 0.25954294204711914
  0.3012279383748956,  0.2617359161376953
0.033888143067175754, 0.14170074462890625
 0.06777628613435151, 0.14211368560791016
 0.10166442920152727, 0.18692231178283691
 0.13555257226870301, 0.15975260734558105
 0.16944071533587876, 0.20477008819580078
 0.20332885840305454, 0.20626044273376465
 0.23721700147023028,  0.2084193229675293
 0.27110514453740603, 0.21015262603759766
  0.3049932876045818, 0.30022692680358887
  0.3388814306717575,  0.3013801574707031
 0.03765349229686195,  0.1778242588043213
  0.0753069845937239, 0.15724873542785645
 0.11296047689058585, 0.18337750434875488
  0.1506139691874478, 0.17761540412902832
 0.18826746148430973,  0.2281641960144043
  0.2259209537811717, 0.23077130317687988
 0.26357444607803365, 0.23245835304260254
  0.3012279383748956, 0.25087666511535645
  0.3388814306717575,  0.3308541774749756
 0.37653492296861946,  0.3313882350921631


==> supp_csv/inf_exps/sol4.csv <==
                 est,                 inf
 0.06923033793110495,0.024626731872558594
 0.06370998540200479,0.026731252670288086
0.058189632872904615, 0.03284573554992676
0.052669280343804456,0.028913259506225586
  0.0471489278147043,0.034224510192871094
0.041628575285604125,0.034322261810302734
0.036108222756503966, 0.03146052360534668
0.030587870227403807, 0.03092861175537109
 0.02506751769830365, 0.04212617874145508
 0.01954716516920349, 0.04018878936767578
 0.07276352577629827, 0.03904533386230469
 0.07077636109239142, 0.03908109664916992
 0.06878919640848458, 0.04652094841003418
 0.06680203172457774,0.051001548767089844
 0.06481486704067091,0.052796125411987305
 0.06282770235676406, 0.05309104919433594
0.060840537672857214,0.053543806076049805
 0.05885337298895038, 0.05376458168029785
 0.05686620830504355, 0.07105755805969238
0.054879043621136714, 0.07132482528686523
 0.07629671362149158, 0.05361366271972656
 0.07784273678277806,0.053749799728393555
 0.07938875994406455,  0.0623934268951416
 0.08093478310535103,  0.0687096118927002
 0.08248080626663751, 0.07023239135742188
   0.084026829427924, 0.07084774971008301
 0.08557285258921046, 0.07153534889221191
 0.08711887575049695, 0.07224059104919434
 0.08866489891178345, 0.09889793395996094
 0.09021092207306991, 0.09943771362304688
 0.07982990146668491, 0.07005596160888672
 0.08490911247316471, 0.06953573226928711
 0.08998832347964451, 0.07936310768127441
 0.09506753448612432, 0.09835457801818848
 0.10014674549260413, 0.10689258575439453
 0.10522595649908392, 0.10754203796386719
 0.11030516750556371, 0.10846853256225586
 0.11538437851204353, 0.10940170288085938
 0.12046358951852335, 0.14641213417053223
 0.12554280052500313,  0.1481170654296875
 0.08336308931187823, 0.09847259521484375
 0.09197548816355136, 0.08755922317504883
 0.10058788701522448, 0.09787964820861816
 0.10920028586689762,  0.1099238395690918
 0.11781268471857073,  0.1270003318786621
 0.12642508357024385, 0.12793922424316406
 0.13503748242191696, 0.12888860702514648
  0.1436498812735901, 0.12998056411743164
 0.15226228012526322, 0.17842364311218262
 0.16087467897693636, 0.17928743362426758
 0.08689627715707154, 0.09867620468139648
   0.099041863853938, 0.09860777854919434
 0.11118745055080445, 0.11336207389831543
 0.12333303724767089, 0.13187170028686523
 0.13547862394453733, 0.14485478401184082
  0.1476242106414038, 0.14601564407348633
 0.15976979733827024, 0.14755606651306152
 0.17191538403513668,  0.1486678123474121
 0.18406097073200314, 0.20729708671569824
 0.19620655742886955, 0.20757079124450684
 0.09042946500226487, 0.11458897590637207
 0.10610823954432463, 0.11457991600036621
  0.1217870140863844, 0.13213634490966797
 0.13746578862844416,  0.1312878131866455
 0.15314456317050393, 0.18416357040405273
 0.16882333771256372,  0.1668076515197754
 0.18450211225462348, 0.16761374473571777
 0.20018088679668322, 0.17015290260314941
 0.21585966133874304, 0.23749136924743652
 0.23153843588080275, 0.23843121528625488
  0.0939626528474582, 0.12899231910705566
 0.11317461523471128, 0.12845468521118164
 0.13238657762196437, 0.14882993698120117
 0.15159854000921746,  0.1482081413269043
 0.17081050239647055,  0.1983191967010498
 0.19002246478372364, 0.18472814559936523
  0.2092344271709767, 0.18546605110168457
 0.22844638955822982, 0.18647503852844238
 0.24765835194548294, 0.25954294204711914
   0.266870314332736,  0.2617359161376953
 0.09749584069265152, 0.14170074462890625
 0.12024099092509793, 0.14211368560791016
 0.14298614115754435, 0.18692231178283691
 0.16573129138999076, 0.15975260734558105
 0.18847644162243718, 0.20477008819580078
  0.2112215918548836, 0.20626044273376465
    0.23396674208733,  0.2084193229675293
  0.2567118923197764, 0.21015262603759766
  0.2794570425522228, 0.30022692680358887
 0.30220219278466925,  0.3013801574707031
 0.10102902853784484,  0.1778242588043213
 0.12730736661548459, 0.15724873542785645
  0.1535857046931243, 0.18337750434875488
 0.17986404277076404, 0.17761540412902832
 0.20614238084840378,  0.2281641960144043
  0.2324207189260435, 0.23077130317687988
 0.25869905700368323, 0.23245835304260254
 0.28497739508132297, 0.25087666511535645
  0.3112557331589627,  0.3308541774749756
 0.33753407123660245,  0.3313882350921631


==> supp_csv/inf_exps/sol5.csv <==
                  est,                 inf
-0.013175213553688517,0.024626731872558594
-0.002796220779418712,0.026731252670288086
0.0075827719948510924, 0.03284573554992676
 0.017961764769120897,0.028913259506225586
   0.0283407575433907,0.034224510192871094
 0.038719750317660506,0.034322261810302734
  0.04909874309193031, 0.03146052360534668
 0.059477735866200115, 0.03092861175537109
  0.06985672864046992, 0.04212617874145508
  0.08023572141473972, 0.04018878936767578
  0.00867031906590339, 0.03904533386230469
 0.019049311840173194, 0.03908109664916992
    0.029428304614443, 0.04652094841003418
   0.0398072973887128,0.051001548767089844
  0.05018629016298261,0.052796125411987305
  0.06056528293725241, 0.05309104919433594
  0.07094427571152222,0.053543806076049805
  0.08132326848579202, 0.05376458168029785
  0.09170226126006183, 0.07105755805969238
  0.10208125403433163, 0.07132482528686523
 0.030515851685495296, 0.05361366271972656
   0.0408948444597651,0.053749799728393555
 0.051273837234034905,  0.0623934268951416
  0.06165283000830471,  0.0687096118927002
  0.07203182278257451, 0.07023239135742188
  0.08241081555684432, 0.07084774971008301
  0.09278980833111412, 0.07153534889221191
  0.10316880110538393, 0.07224059104919434
  0.11354779387965373, 0.09889793395996094
  0.12392678665392354, 0.09943771362304688
   0.0523613843050872, 0.07005596160888672
  0.06274037707935701, 0.06953573226928711
  0.07311936985362681, 0.07936310768127441
  0.08349836262789662, 0.09835457801818848
  0.09387735540216642, 0.10689258575439453
  0.10425634817643623, 0.10754203796386719
  0.11463534095070603, 0.10846853256225586
  0.12501433372497583, 0.10940170288085938
  0.13539332649924563, 0.14641213417053223
  0.14577231927351544,  0.1481170654296875
  0.07420691692467911, 0.09847259521484375
  0.08458590969894891, 0.08755922317504883
  0.09496490247321872, 0.09787964820861816
  0.10534389524748852,  0.1099238395690918
  0.11572288802175833,  0.1270003318786621
  0.12610188079602813, 0.12793922424316406
  0.13648087357029792, 0.12888860702514648
  0.14685986634456774, 0.12998056411743164
  0.15723885911883756, 0.17842364311218262
  0.16761785189310735, 0.17928743362426758
  0.09605244954427102, 0.09867620468139648
  0.10643144231854082, 0.09860777854919434
  0.11681043509281062, 0.11336207389831543
  0.12718942786708043, 0.13187170028686523
  0.13756842064135022, 0.14485478401184082
  0.14794741341562004, 0.14601564407348633
  0.15832640618988986, 0.14755606651306152
  0.16870539896415965,  0.1486678123474121
  0.17908439173842944, 0.20729708671569824
  0.18946338451269926, 0.20757079124450684
  0.11789798216386292, 0.11458897590637207
  0.12827697493813273, 0.11457991600036621
  0.13865596771240252, 0.13213634490966797
  0.14903496048667234,  0.1312878131866455
  0.15941395326094215, 0.18416357040405273
  0.16979294603521194,  0.1668076515197754
  0.18017193880948174, 0.16761374473571777
  0.19055093158375155, 0.17015290260314941
  0.20092992435802137, 0.23749136924743652
  0.21130891713229116, 0.23843121528625488
  0.13974351478345481, 0.12899231910705566
  0.15012250755772463, 0.12845468521118164
  0.16050150033199445, 0.14882993698120117
  0.17088049310626424,  0.1482081413269043
  0.18125948588053403,  0.1983191967010498
  0.19163847865480385, 0.18472814559936523
  0.20201747142907367, 0.18546605110168457
  0.21239646420334346, 0.18647503852844238
  0.22277545697761325, 0.25954294204711914
  0.23315444975188307,  0.2617359161376953
  0.16158904740304675, 0.14170074462890625
  0.17196804017731654, 0.14211368560791016
  0.18234703295158633, 0.18692231178283691
  0.19272602572585615, 0.15975260734558105
  0.20310501850012597, 0.20477008819580078
  0.21348401127439576, 0.20626044273376465
  0.22386300404866555,  0.2084193229675293
  0.23424199682293537, 0.21015262603759766
  0.24462098959720519, 0.30022692680358887
    0.254999982371475,  0.3013801574707031
  0.18343458002263863,  0.1778242588043213
  0.19381357279690845, 0.15724873542785645
  0.20419256557117826, 0.18337750434875488
  0.21457155834544805, 0.17761540412902832
  0.22495055111971785,  0.2281641960144043
  0.23532954389398766, 0.23077130317687988
  0.24570853666825748, 0.23245835304260254
   0.2560875294425273, 0.25087666511535645
  0.26646652221679706,  0.3308541774749756
   0.2768455149910669,  0.3313882350921631


==> supp_csv/inf_exps/val_sol_1.csv <==
  cand,                  ans
490000,  0.02431322574615587
122500,  0.02603919506073015
250000, 0.025765042304993088
 62500,   0.0180574941635134
 90000,  0.02119504928588891
 22500, 0.005229902267456156
 10000, 0.012419571876525941
414736,  0.01952044010162467
103684,  0.03655139923095742
211600,  0.02013551712036194
 52900,  0.02491782188415546
 76176,  0.01309699535369896
 19044, 0.004932503700256425
  8464, 0.009080858230590875
345744, 0.019033699035645543
 86436, 0.004812879562378126
176400, 0.016089935302734736
 44100,0.0052700662612916805
 63504, 0.010849003791809279
 15876, 0.007208375930786219
  7056, 0.007957386970520054
283024,  0.02316870689392166
 70756,   0.0114039087295535
144400, 0.018354272842407485
 36100, 0.006892910003662231
 51984,  0.00819898128509532
 12996, 0.001236786842346248
  5776, 0.007959876060485878
226576, 0.023652524948120816
 56644,   0.0113289499282838
115600, 0.016780614852905495
 28900,0.0064506816864014875
 41616, 0.005822782516479616
 10404,0.0022861194610596307
  4624, 0.009252142906188985
176400, 0.018876080513000965
 44100, 0.007425413131713979
 90000, 0.013881978988647783
 22500,0.0018417787551880931
 32400, 0.002060098648071415
  8100,0.0049387788772583254
  3600, 0.011309962272644079
132496, 0.024475364685058832
 67600, 0.015704607963562184
 24336, 0.001073780059814555
  2704, 0.013724117279052763
 94864,  0.02900511264801057
 48400, 0.019780087471008453
 17424,0.0026596355438233675
  1936, 0.013984704017639184
 63504, 0.016135387420654443
 32400, 0.006875982284545984
 11664, 0.007945222854614293
  1296, 0.013181829452514672
 38416, 0.007586984634399519
 19600,0.0009079837799073106
  7056, 0.007564878463745167
   784, 0.013101329803466817


==> supp_csv/inf_exps/val_sol_in.csv <==
  cand,                   ans
4.9,9.048624688
1.225,2.236787082
2.529,5.084675715
0.625,1.26549932
0.9,2.180644707
0.225,0.734102891
0.1,0.12875202
4.14736,7.118867742
1.03684,1.741559723
2.11664,4.032232516
0.529,0.984142289
0.76176,1.967678098
0.19044,0.545725418
0.08464,0.195175926
3.45744,6.279230145
0.86436,2.22300448
1.764,3.639753352
0.441,1.287112426
0.63504,1.590759781
0.15876,0.578152727
0.07056,0.224838066
2.83024,5.506284293
0.70756,1.83612241
1.444,3.123276371
0.361,1.15680841
0.51984,1.434181848
0.12996,0.557717734
0.05776,0.149790047
2.26576,3.975909055
0.56644,1.424527332
1.156,2.374654953
0.289,0.959933348
0.41616,1.124259125
0.10404,0.444294375
0.04624,0.038308527
1.764,3.487855008
0.441,1.609136328
0.9,2.083618047
0.225,1.057269438
0.324,1.067632301
0.081,0.423490676
0.03684,0.039796559
1.32496,1.94522725
0.676,1.085893375
0.24336,0.571519598
0.02704,-0.004179688
0.94864,1.533518977
0.484,0.802266328
0.17424,0.378130754
0.01936,-0.001386719
0.63504,1.338497996
0.324,0.855541039
0.11664,0.327993117
0.01296,0.002894531
0.38416,1.442520617
0.196,0.896565672
0.07056,0.294850793
0.00784,0.00046875

==> supp_csv/inf_exps/val_sol_inout.csv <==
  cand,                   ans
0.9,2.090197395
0.225,1.042704691
0.1225,0.689561734
4.14736,9.051240133
1.03684,2.635101027
2.11664,4.810192199
0.529,1.72558952
0.76176,1.626211473
0.19044,1.2225275
0.08464,0.329453668
3.45744,7.065818898
0.86436,1.743474805
1.764,3.645534543
0.441,0.979489563
0.63504,1.505377957
0.15876,0.452184035
0.07056,0.160348688
2.83024,5.43871759
0.70756,1.590166578
1.444,2.948699859
0.361,0.779603355
0.51984,1.242416148
0.12996,0.475619496
0.05776,0.190166758
2.26576,4.885831848
0.56644,1.294662836
1.156,2.602206035
0.289,0.512131914
0.41616,1.187807797
0.10404,0.307880004
0.04624,0.285438516
1.764,3.313788297
0.441,0.15434775
0.9,1.693449914
0.225,-0.016289063
0.324,0.707963145
0.081,0.050111418
0.03684,0.087802551
1.32496,3.474929961
0.676,2.176273277
0.24336,1.143013719
0.02704,0.013632813
0.94864,2.506050703
0.484,1.70320391
0.17424,1.107979398
0.01936,0.0040625
0.63504,1.273773609
0.324,0.645510008
0.11664,0.26305748
0.01296,0.009960938
0.38416,0.166833402
0.196,0.094693664
0.07056,0.086265871
0.00784,0.011015625
4.9,10.078125
1.225,2.813671875
2.5,5.3359375
0.625,1.899125

==> supp_csv/inf_exps/val_sol_inoutv2.csv <==
   cand,                   ans
    4.9,     10.70702651684932
  1.225,    2.9599470171061424
    2.5,     5.715461447834973
  0.625,     1.564789732748812
    0.9,     2.179947597059337
  0.225,    1.3114430687644292
    0.1,    0.7768275046890439
  0.025,    0.2153724093328826
4.51584,     9.202116931026662
1.12896,    2.8549537739970448
  2.304,    4.8103931952606525
  0.576,    2.0716574720361005
0.82944,    1.9484436647458538
0.20736,    1.3593491166830072
0.09216,   0.38622048768130224
0.02304,   0.22543492642315996
4.14736,     9.328574788841355
1.03684,    2.7653427625244285
  2.116,     5.017773332920931
  0.529,    1.9065424461256366
0.76176,    1.9656429913911007
0.19044,    1.0947979648004877
0.08464,    0.3825407475233078
0.02116,       0.2560420808467
3.79456,     8.344537324526101
0.94864,    2.5655457919294142
  1.936,     4.457812417637218
  0.484,     2.035020935264501
0.69696,      1.75419161942872
0.17424,    1.2027352032336331
0.07744,    0.3087823702530425
0.01936,    0.2998743544925338
3.45744,    7.4631190774115606
0.86436,    1.9630090418187072
  1.764,     3.802174363623967
  0.441,     1.101940700953656
0.63504,    1.4289422807368366
0.15876,   0.47077712687578926
0.07056,   0.17736445773731507
0.01764,   0.08496489714492436
  3.136,     6.466129286722704
  0.784,     1.823217692700302
    1.6,     3.330472348765906
    0.4,    0.7471176372332995
  0.576,    1.3709557666019958
  0.144,   0.41726925833658746
  0.064,   0.19662336192347782
  0.016,     0.088210302320393
2.83024,     5.810217254541132
0.70756,    1.5553964132612415
  1.444,    3.1337208029898744
  0.361,    0.6535314023494712
0.51984,     1.017130911350249
0.12996,   0.28243271464651354
0.05776,   0.20590102808041977
0.01444,     0.101568516005169
2.54016,     5.830653011798851
0.63504,     1.344326036897573
  1.296,     3.274377266114406
  0.324,    0.5772708153182821
0.46656,    1.2359375303441815
0.11664,    0.3870605406436058
0.05184,   0.17067637633193605
0.01296,   0.08001246235587388
2.26576,     5.194934254342854
0.56644,    1.4930795878171927
  1.156,      2.87391584027897
  0.289,    0.6179052659056405
0.41616,    1.2633993544361786
0.10404,    0.3691637380556621
0.04624,   0.16851723194122337
0.01156,   0.07776475765488382
2.00704,      4.34085913002491
0.50176,    1.0281664065339344
  1.024,    2.5130190293897283
  0.256,    0.5771002986214367
0.36864,    1.2269934470003332
0.09216,    0.2245215529745279
0.04096,    0.1350121403282344
0.01024,  0.023505735126408165
  1.764,     3.410425714471131
  0.441,    0.1821512864394611
    0.9,    1.7465419051322109
  0.225,    0.0320388512177911
  0.324,    0.8378658782352095
  0.081,    0.0903299925002187
  0.036,  0.019674443385818148
  0.009,-0.0013509257273240942
1.53664,     2.836311405355279
0.38416,   0.06361813707785155
  0.784,    1.6458718614144763
  0.196, -0.010089948773385125
0.28224,    0.7266745987263601
0.07056,   0.00956011089411584
0.03136,  0.012801282785155306
0.00784, 0.0007801096547732064


==> supp_csv/inf_exps/val_sol_inv2.csv <==
   cand,                  ans
    4.9,    9.280329861424145
  1.225,    2.269742976535441
    2.5,     5.19946992397307
  0.625,    1.476981558582998
    0.9,    2.207794975150713
  0.225,    0.688629475506867
    0.1,  0.07506809451363192
  0.025,  0.36633534864945716
4.51584,    8.664547286250338
1.12896,   1.9126948985186374
  2.304,    4.894402758641656
  0.576,   0.9532895955172427
0.82944,   2.1152588183229564
0.20736,    0.519374907016752
0.09216,   0.1373727213252662
0.02304,   0.2872489799152717
4.14736,    7.407888959754576
1.03684,   1.8010812185027294
  2.116,    4.198592115532258
  0.529,   1.0104004903273098
0.76176,    1.837808300148352
0.19044,   0.5435778065161255
0.08464,  0.11873424053192044
0.02116,  0.21957020867954552
3.79456,     6.79056433114137
0.94864,   1.8176091530106229
  1.936,   3.8293571905656103
  0.484,   0.9124897014011011
0.69696,   1.7832006920467658
0.17424,   0.5193163048137304
0.07744,  0.10378187352960656
0.01936,  0.16869769854978983
3.45744,    6.467559445988022
0.86436,    2.211747955192217
  1.764,   3.7555433945222205
  0.441,   1.2951723553917585
0.63504,   1.7286623607982252
0.15876,   0.6152878295291545
0.07056,   0.1343588666482395
0.01764,   0.2271409197287114
  3.136,    5.941526239568513
  0.784,   2.0236582647670356
    1.6,   3.4658815914934276
    0.4,   1.3637089187448648
  0.576,   1.5233555977994684
  0.144,   0.5509262735193411
  0.064,  0.05700555714693921
  0.016,  0.14510523189197846
2.83024,    5.659340647133894
0.70756,   1.9747530601241323
  1.444,     3.20755373347888
  0.361,    1.310043334960936
0.51984,   1.6080203652381868
0.12996,   0.6049341776154233
0.05776,  0.06029313260858611
0.01444,   0.1547993584112674
2.54016,    4.316436052322368
0.63504,   1.5578822385181028
  1.296,    2.479122660376799
  0.324,   1.0469374873421384
0.46656,   1.2516240098259646
0.11664,  0.40399592031131965
0.05184,-0.008985562758013132
0.01296,  0.03691849383440819
2.26576,    4.084212102673256
0.56644,   1.3823950290679874
  1.156,   2.3607434467835775
  0.289,   0.9972238269719191
0.41616,   1.1074778166684212
0.10404,   0.4045448249036603
0.04624, 0.025246739387511756
0.01156,  0.05399438467892665
2.00704,   3.4173309803008958
0.50176,    1.355737772854887
  1.024,   1.9508744911713969
  0.256,   0.8230519023808549
0.36864,   0.9137212417342431
0.09216,   0.3182163021781216
0.04096,-0.020353279330514097
0.01024, -0.00397939573634808
  1.764,   3.6361911621960625
  0.441,    1.621462350541893
    0.9,   2.1576205979693968
  0.225,    1.085321551019494
  0.324,   1.0784889893098284
  0.081,  0.32017778266559815
  0.036, 0.027154413136568294
  0.009,  0.03331894224340229
1.53664,    3.254218914292069
0.38416,   1.6547113115137242
  0.784,   1.9111465865915434
  0.196,   1.0425737500190708
0.28224,    1.018035005439409
0.07056,   0.2506921779025679
0.03136,0.0028625401583581064
0.00784, 0.003601475195450692


==> supp_csv/infer_scatter.csv <==
          estimate,              real
 0.801341435729514,0.8502612113952637
0.5681466539660315, 0.590977668762207
 0.695632438133907,0.7356166839599609
0.5882727096370053,0.6227025985717773
0.7599448940124139,0.8047935962677002
0.6187779709825207,0.6513521671295166
 0.637689163832171,0.6682066917419434
0.7431156352520564,0.7821991443634033
0.6353646797293202,0.7076339721679688
0.5503999133458788,0.5931384563446045
0.7062814162472236,0.8001799583435059
 0.553440389491266,0.5807878971099854
0.5431573465662516, 0.585291862487793
0.6090607723154486,0.6558680534362793
0.7602566451834478,0.7972888946533203
0.6855895656158093,0.7252817153930664
0.6006052818306489,0.6498508453369141
0.6105927419108365,0.6695005893707275
0.7113816407275615,0.7594273090362549
0.6279234907483869,0.6842963695526123
0.6987778708386078,0.7565453052520752
0.5970171407736918,0.6361377239227295
0.6732013524835645, 0.736377477645874
0.8883399212968625,0.9294569492340088
0.6153422786278557,0.6739552021026611
0.5985375853798595,0.6329052448272705
0.7154618750178111, 0.757148265838623
 0.576897685629174,0.6391439437866211
0.6716113117560276,0.7295053005218506
 0.777810757283184,0.8104283809661865
 0.613623662672079,0.6744086742401123
0.5722573607105825,0.5999245643615723
0.6351305105667294,0.6708571910858154
0.5391856254323038,0.5692310333251953
0.5154325441668133,0.5531764030456543
0.5439381119358873,0.5576751232147217
0.8423443368624699,0.8901700973510742
0.5718372265187014,0.6099388599395752
0.7617544902033306,0.8181066513061523
0.6201161494830877,0.6488275527954102
 0.495833136098729,0.5226855278015137
0.6984027886890807,0.7434680461883545
 0.744347587625189,0.7784807682037354
0.7622834131385218,0.7988364696502686
0.6515720916889185,0.6924028396606445
0.7515162629024271,0.7521030902862549
 0.877656255826661, 0.934260368347168
0.5004275993844047,0.5343883037567139
0.5453305953632983,0.5759613513946533
0.7792005509084081,0.8315701484680176
0.5634413812720076,0.6094403266906738
  0.70128874450179,0.7397992610931396
0.6575908255644698,0.6793086528778076
0.6431857406782211,0.6826658248901367
0.6779956168152609,0.7204420566558838
0.7024020151391892,0.7564003467559814
0.7402349915242288,0.7905063629150391
0.5137728277558412, 0.538386344909668
 0.604979841824025,0.6515412330627441
0.8590533017422911,0.8963437080383301
0.6375250174223469,0.7023718357086182
0.7341665553005949,0.7891089916229248
0.7806969323815164,0.8248391151428223
0.6411869653241743,0.6919693946838379
0.6915926497174529,0.7377967834472656
0.5270395016413465,0.5592377185821533
0.6283213392312332,0.7041792869567871
0.7043662231809191,0.7558319568634033
0.7269608965847263,0.7993907928466797
0.8626109188389642,0.9100751876831055
0.6682185272605543,0.6999995708465576
0.6593656759318882,0.7315893173217773
0.5180998163036783,0.5539236068725586
0.6914214083815954,0.7343852519989014
0.8188577292065535,    0.845458984375
0.5760286246067852,0.6199982166290283
0.7636963007523118,0.8377833366394043
0.6066044716513385,0.6859240531921387
0.6355651580057479,0.6931383609771729
0.6514473166446877,0.6906640529632568
0.6196680284641259,0.6730961799621582
0.7203194708551173,0.7625465393066406
0.6786590965115861,0.7292394638061523
0.8188335982215138,0.8704957962036133
0.6249029094440363,0.6964766979217529
0.6527446001470797,0.7460744380950928
0.7081145953199526,0.7826776504516602
0.6477351782584171,0.6724324226379395
0.6270589947578891,0.6908097267150879
0.6196384482683812,0.6998870372772217
0.7990857010836535,0.8496913909912109
0.5150316465482183,0.5505199432373047
0.7224415310669952,0.7835304737091064
0.6043476938025516,0.6423673629760742
0.6297683127437357, 0.661747932434082
0.5954630092171616,0.6296756267547607
0.7046043070089818,0.7362234592437744
 0.800425259206033,0.8519155979156494
0.6528816920600007,0.6968047618865967
0.7339524638450098,0.7555232048034668


==> supp_csv/infer_scatter50_0.csv <==
          estimate,              real
1.4021153089652243,1.4430570602416992
1.2883648827032415,1.2791848182678223
 1.388325600377363,1.3804404735565186
1.2755621602232852,1.3034858703613281
 1.414775260375041,1.4223604202270508
1.3457978628617422,1.3305249214172363
1.1843260457748053, 1.229391098022461
1.3713536796822192,1.4131567478179932
1.4596659696000231,1.4685001373291016
1.2916451008325096,1.3581085205078125
1.5312556844128278,1.5458934307098389
1.2407812290794138,1.2568435668945312
1.2014030953179793, 1.148231029510498
1.2956803780136306,1.2289178371429443
 1.425349946832884, 1.454847812652588
 1.121897298535688,1.1009178161621094
1.3883982633277037,1.3966701030731201
1.5087617985300106,1.6080703735351562
1.3147792991632319,1.2886712551116943
1.3758742806423967,1.4009044170379639
1.2025650588646837,1.1490767002105713
1.3009360445143006,1.2514586448669434
 1.386780699090833,1.3396742343902588
 1.541906652814601,1.5819854736328125
1.2831231065727537,1.2897086143493652
 1.136961430547765,1.0703141689300537
 1.299574515268811,1.2261216640472412
1.1114467254836067,1.0505266189575195
 1.299816177161265, 1.324838638305664
 1.230829627406487,1.2009875774383545
1.6131888154511846,1.7449805736541748
1.3830073213092147, 1.347135066986084
1.2513730764390976, 1.228475570678711
1.4236885763444938,1.4318664073944092
1.4701544457599396,1.5676865577697754
1.5136504699225113, 1.572427749633789
1.3365675241229944,1.3275370597839355
1.3919744096981146,1.3846924304962158
1.5457890246911918,1.6200571060180664
1.2276047720886383, 1.253483533859253
1.2626979713347455, 1.253580093383789
1.5151556058870874,1.5403194427490234
1.4483956099894282, 1.453345775604248
1.4569542185630588,1.6318714618682861
1.3577582567758486,1.4145963191986084
1.4497719278113879,1.4886157512664795
1.2836172021382786,1.2174899578094482
1.4139441612449504,1.4149820804595947
1.4603030669842125, 1.452263355255127
1.3708638984727084,1.3683748245239258
1.3446731243897054, 1.347987174987793
1.3377685282902965,1.3715956211090088
1.4676663257634794,1.5118639469146729
 1.554542013343049, 1.707343578338623
 1.238160983953222,1.1866095066070557
 1.297150685682504,1.2803094387054443
 1.432172185690651, 1.461538314819336
1.4383741927466476,1.4169199466705322
1.2921606331045032,1.2914085388183594
 1.332448195512432,1.3769323825836182
1.2788869605561077,1.3140406608581543
 1.244580214715931, 1.211073398590088
1.1647947607540534,1.1272804737091064
1.3937787002379933,1.4697785377502441
 1.506453132839803,1.6159930229187012
1.4646099796729894,1.5641894340515137
1.3382399242719367,1.3975272178649902
1.2707368422089267,1.2018654346466064
1.2923015843826156,1.2550060749053955
1.2526193469662101,1.2603912353515625
1.3397332194984988,1.4451320171356201
 1.542144376822101,1.5802481174468994
1.3820189314504168,1.4201304912567139
1.2118177562649701, 1.217909574508667
1.1998017427243852,1.1903901100158691
 1.631837535798485,1.6668784618377686
1.5205516110732697, 1.584329605102539
1.5452437471682492,1.6235520839691162
1.4334660579727545,1.4174394607543945
1.3990565022327792, 1.461963176727295
1.4003195695000892, 1.474259376525879
1.3700253980359374,1.4228520393371582
 1.291324085927532,1.2652606964111328
1.3405113668597002, 1.383347511291504
1.5667174232032792,1.6261546611785889
 1.271862227073061,1.2354223728179932
1.2661407208281266,1.2186145782470703
1.3508214382701076,1.3935554027557373
1.3677742886319098, 1.469099760055542
1.3771610987321008,1.4088833332061768
1.3847658802189262,1.3852810859680176
1.1576969991409576,1.0794758796691895
1.2156374247888766,1.1678717136383057
1.6663471791417055,1.7927570343017578
1.3534355134246856,1.2666208744049072
 1.373269938131072,1.3838696479797363
 1.544991184602265,1.5462806224822998
1.2629465159470217,1.2992756366729736
1.4636294699718022,1.5283331871032715
1.4258909208020367, 1.509294033050537
1.4057368002203712, 1.431164264678955


==> supp_csv/molchanov_range/resnet20.csv <==
ratio,            ours_pr,             ours_f
0.1,15.19363821,91.26434242
0.2,33.12749565,82.92356497
0.3,50.22285581,75.34271871
0.4,64.49451447,69.02745281
0.5,74.20659065,63.96914604
0.6,80.59895039,56.14072537
0.7,88.25502396,42.71039164
0.8,93.92142892,31.38092636
0.9,97.58586287,15.95468822

==> supp_csv/molchanov_range/resnet32.csv <==
ratio,            ours_pr,             ours_f
0.1,8.316589892,69.86109381
0.2,17.74777472,58.32479846
0.3,34.26988423,50.3743571
0.4,51.4759481,42.78777075
0.5,67.38035679,35.51401609
0.6,80.39131761,29.53088667
0.7,88.45589161,25.36695976
0.8,93.24964285,17.24142478
0.9,98.2932508,6.999777179

==> supp_csv/molchanov_range/resnet56.csv <==
ratio,            ours_pr,             ours_f
0.1,8.858534694,76.16970145
0.2,18.62349063,59.29763341
0.3,34.33583379,50.77186168
0.4,51.33624673,42.01199155
0.5,66.92561507,34.71133475
0.6,79.20416594,28.54123549
0.7,88.56238127,23.47321084
0.8,93.67426038,17.54763188
0.9,98.30271602,7.704347434

==> supp_csv/ours_range2/resnet20.csv <==
                pr,                 f
 90.23612141609192, 9.830968576884834
 91.83151125907898, 9.269838702040687
 93.07211637496948,7.5923330203121795
 85.88560819625854, 9.963626087025142
 85.31132340431213, 9.992527935165164
 93.02777051925659, 8.613673040198229
  81.6886305809021, 9.936933799971591
  91.9600784778595,  6.92627365414056
 85.98063588142395,  9.97611405280851
 92.33573079109192,  9.18760160035353
  80.1141083240509,  16.0191008664636
 89.38979506492615,19.974126434241885
   87.422114610672,  19.9756948280488
 64.59178328514099, 19.90890985779896
 69.32465434074402,19.989849828759017
 62.54211068153381,19.850696800871198
 70.18104195594788,19.947162884108522
61.652928590774536, 19.97975884218999
 90.04569053649902,16.891665417212483
 85.38399338722229, 15.60810277615568
 70.03234624862671,27.117578242136332
 73.82199764251709,29.959887588579726
 50.08273124694824,  29.9328747178864
 41.00269675254822,29.999684348416217
 60.03331542015076,29.878947617619673
 38.28632831573486,29.958467156452706
 37.87676692008972,29.913037988668105
 92.86975860595703, 9.505729076245641
 80.40106296539307,34.871707359416675
 70.03234624862671, 31.59193944224365
60.387349128723145, 39.93100053660769
 50.04993677139282, 39.89573633623207
 40.00656008720398, 36.18282539732643
35.743993520736694, 39.97961581256609
 21.96239084005356, 39.87592426729376
54.334861040115356,  39.9583339909408
 92.64690279960632, 8.406191308533641
 81.96216821670532, 45.28350937485204
 70.14973759651184,30.034258060952325
 60.36163568496704, 49.83582171998548
50.028324127197266,49.976641782800144
40.084072947502136, 49.81326742791307
 30.41112720966339,49.784858785372705
 59.02823209762573, 48.09032271428797
31.369999051094055,49.978062214927164
 93.61099600791931, 7.551214469468601
  80.0436794757843,26.780738545793152
 70.00476717948914, 59.10291819889206
  60.0202739238739, 59.74919015640536
50.033169984817505, 57.74488644434273
 40.07885754108429, 55.00342777891763
 30.06529211997986,59.909723647038405
20.131850242614746, 59.99629602594656
10.132446140050888, 59.99494957465949
 97.55120277404785,3.3664488013131106
 80.26541471481323,  53.2180185760957
 70.12998461723328, 69.48620306655513
 60.06499528884888, 65.90953031044333
50.078630447387695, 63.37841890121684
 40.06171226501465,  69.9461764729092
  30.0921231508255,  69.8314420542605
24.843107163906097, 69.75757958365556
10.287103056907654, 69.95783585328515
 92.97112822532654, 8.477286895724498
 80.09510636329651,43.515973942961764
 70.11209726333618,59.758713956534784
 61.07678413391113, 42.59747222266063
50.041741132736206,  69.7305913732422
40.051278471946716, 76.44325768217041
30.046656727790833, 79.07409526364798
20.210854709148407, 79.88790423130948
  10.2971650660038, 79.95057586685816
 92.89286732673645, 8.906331378923944
 80.10367751121521,52.648474613721376
 70.12849450111389,60.835648111614404
 60.07431149482727,51.887073673079655
 50.42446851730347, 55.46942815769953
 40.01997411251068, 81.55142753428765
30.272120237350464, 83.28136590331592
 20.01781314611435, 89.82679112545571
10.025863349437714, 89.82965664998974


==> supp_csv/ours_range2/resnet32.csv <==
                pr,                 f
 93.29489469528198, 7.718039425527287
 94.35189962387085,  6.49007519205783
 94.04207468032837, 7.503850566647273
 94.30318474769592,  6.15465941218129
 94.24017667770386, 7.536515616490299
  94.0280020236969, 5.982380099778991
 85.56656241416931, 9.976412157125889
 93.46312284469604, 6.983594227763021
 93.54907870292664, 6.566191989984925
 93.94810795783997, 6.438244439012694
  80.0269365310669, 19.11292273169154
 79.96392846107483, 19.98859700198331
61.066704988479614,19.971017065404684
 70.43033838272095,19.999412743569106
 80.76393604278564,19.451838234610744
 73.83062839508057,19.832123077795274
 86.44970655441284,19.996772703531114
 72.30488061904907,19.972646397045292
  92.6975429058075, 6.929210564714149
 80.08539080619812,25.459369870945313
 70.82178592681885, 29.19212509456513
 60.08591055870056,29.973884805265534
 50.08941888809204,29.983100258555474
 43.46940219402313, 29.95747531548043
 42.66658425331116, 29.96834914375573
 69.18497085571289,29.847064136069694
  35.8406662940979,29.962494005453642
 90.30077457427979,11.666148146151688
 82.94376134872437, 21.09189558243756
 70.05144357681274,  32.2365791865633
 60.02247333526611, 36.06092259785981
 50.08314251899719,  39.9998594302114
 40.82364737987518, 39.34535023020917
47.448426485061646, 39.82756559613672
45.115745067596436, 39.99737912856954
30.657845735549927, 39.97307856201521
 93.90350580215454, 5.891192710259875
 82.38256573677063, 22.05548405729485
 70.01853585243225, 35.65107743838629
  60.0172758102417, 40.56193818553911
57.284921407699585, 49.86578199089573
40.029922127723694,49.935091028812856
30.004850029945374, 49.95359454375461
27.091270685195923, 49.96925471524511
  40.4313325881958,46.276596733390456
 90.28410315513611,11.649361092884797
 80.04879951477051,  28.3236012957514
 70.07071375846863, 33.71614010695386
  60.0075364112854,23.710850152140658
50.062572956085205, 50.11065804784113
 40.40621519088745, 59.31932100377517
 30.03581166267395,  57.9348683244453
20.044298470020294,59.857935640877415
11.763648688793182,59.995185775173844
 90.08534550666809,  13.4443269286175
 80.04252314567566,28.273574134415387
 70.03000974655151,36.270063723421856
 60.02767086029053, 41.85755308194034
 50.02749562263489, 46.72233656264348
40.119341015815735,55.790243852569475
30.029532313346863, 62.73109208552591
 20.02805918455124, 62.06034765580709
10.385994613170624, 69.60012193557861
 90.35966396331787,11.467044400536071
 80.02411723136902,27.665534286017003
 70.01701593399048,28.180022616633426
 60.04694104194641,49.153775681287165
 50.34598112106323,51.737753350904946
 40.02472460269928,50.308234113522765
30.027800798416138, 58.74791062177851
 20.01073956489563, 61.96330512798589
10.035248100757599, 67.54245904656044
  90.2022659778595,10.597945543496243
 80.50541877746582, 22.85851801802639
 70.18481492996216, 46.91645066163063
 60.50182580947876,39.841799739399875
50.051528215408325,59.908195148971444
 40.10223746299744, 48.33089930742078
30.248424410820007,  63.6178144441615
20.029792189598083,59.058218430116604
10.004503279924393, 67.27142074466207


==> supp_csv/ours_range2/resnet56.csv <==
                pr,                 f
 90.26378393173218, 9.823016003353882
 98.31991195678711,2.0982200234200397
 95.12500166893005,5.9465901197216935
 90.93709588050842, 9.158811216220213
 95.16046047210693,  5.37790857055134
 87.41071224212646,  9.79087210067353
 90.53117632865906, 9.534737728194933
 90.17791748046875,10.983868631529127
 81.76204562187195,19.153862763768707
 72.58853316307068,19.833573700702907
 84.59356427192688,18.566329663581733
 76.41964554786682,19.762513808745183
  84.9328100681305,17.450001632058527
 82.84881114959717, 19.65326470357227
 83.47405791282654,18.390067342814913
 79.04525995254517,19.976439386366394
  92.2153890132904, 9.268073071850356
 80.12896180152893, 22.59100989486483
 70.03170847892761,28.869684079371087
 61.46177053451538, 29.98850641909019
50.043582916259766,29.995351820816296
 54.83895540237427, 29.97336684493506
44.696587324142456,29.999530783173885
 47.06576764583588,29.993507785939205
 43.86814534664154,29.999949954455367
  91.2726879119873,10.336220313110427
 80.45006394386292, 21.85659152737217
  70.0430154800415, 34.61797111919434
 60.02833843231201, 31.95126877249818
50.104838609695435,39.996662249058254
 40.18239080905914, 39.98904225705534
 30.14792501926422, 39.99640245849216
25.094586610794067,39.987728959960506
31.448128819465637, 39.99690132013134
 90.29983282089233,11.576917898275832
 80.02577424049377,29.398678236601565
 70.19968628883362, 22.56114513641459
 60.02150774002075, 33.74414722136936
  50.0155508518219,  49.7004296011555
 40.07508158683777, 49.79954528044376
  30.0339013338089, 49.97316506894937
 20.32819539308548, 49.95022221496863
24.840271472930908, 46.00726285169586
 99.93627667427063,0.1978440634381149
 80.89108467102051,22.238493222366955
 70.02911567687988, 40.60263569801613
 60.00843644142151,28.941022887580747
50.019556283950806, 53.94550148568328
40.026551485061646,55.325628508288304
30.003273487091064,58.824830520922475
 20.01604288816452, 59.98887235721273
15.259663760662079, 59.88930563049991
 98.16206693649292,1.9963104001909509
 83.10206532478333, 17.09746902148911
 70.02782225608826, 31.69603968248301
 60.00784635543823, 27.79482690999299
 50.03781318664551, 57.21735487684588
40.025725960731506, 60.66503547942229
30.070888996124268, 67.72196250957559
20.024877786636353,  62.1085864639106
12.935835123062134, 64.35737185535473
 98.45502376556396, 2.446581640667634
 80.15934824943542,21.298443449682107
 72.66380190849304,23.740721811034142
 60.24932265281677, 35.67477842255423
50.007420778274536,  53.0168713412563
 40.02113342285156, 56.90419408439986
 30.03920018672943, 61.52883273644193
20.106273889541626, 67.11647198418535
10.003487020730972, 74.30655363301328
   90.031498670578,21.609160935761157
 80.11435270309448,23.237289132938308
 70.60878276824951, 63.09735573367661
 60.00925898551941,36.171925125234985
 50.00789165496826, 65.75461796060007
 40.06059169769287,  69.8770447908262
30.649960041046143, 76.58417737110052
20.611371099948883, 69.68241384261039
10.045892000198364, 79.78675115289634


==> supp_csv/ours_range_ago/resnet20.csv <==
                 pr,                  f
90.23612142,9.830968577
91.83151126,9.269838702
93.07211637,7.59233302
93.02777052,8.61367304
91.96007848,6.926273654
85.98063588,9.976114053
92.33573079,9.1876016
80.11410832,16.01910087
87.42211461,19.97569483
64.59178329,19.90890986
69.32465434,19.98984983
62.54211068,19.8506968
70.18104196,19.94716288
90.04569054,16.89166542
85.38399339,15.60810278
70.03234625,27.11757824
73.82199764,29.95988759
50.08273125,29.93287472
41.00269675,29.99968435
60.03331542,29.87894762
38.28632832,29.95846716
37.87676692,29.91303799
92.86975861,9.505729076
80.40106297,34.87170736
70.03234625,31.59193944
60.38734913,39.93100054
50.04993677,39.89573634
40.00656009,36.1828254
35.74399352,39.97961581
21.96239084,39.87592427
54.33486104,39.95833399
81.96216822,45.28350937
70.1497376,30.03425806
60.36163568,49.83582172
50.02832413,49.97664178
40.08407295,49.81326743
30.41112721,49.78485879
59.0282321,48.09032271
31.36999905,49.97806221
93.61099601,7.551214469
80.04367948,26.78073855
70.00476718,59.1029182
60.02027392,59.74919016
50.03316998,57.74488644
40.07885754,55.00342778
30.06529212,59.90972365
20.13185024,59.99629603
10.13244614,59.99494957
97.55120277,3.366448801
80.26541471,53.21801858
70.12998462,69.48620307
60.06499529,65.90953031
50.07863045,63.3784189
40.06171227,69.94617647
30.09212315,69.83144205
24.84310716,69.75757958
10.28710306,69.95783585
92.97112823,8.477286896
80.09510636,43.51597394
70.11209726,59.75871396
61.07678413,42.59747222
50.04174113,69.73059137
40.05127847,76.44325768
30.04665673,79.07409526
20.21085471,79.88790423
10.29716507,79.95057587
92.89286733,8.906331379
80.10367751,52.64847461
70.1284945,60.83564811
60.07431149,51.88707367
50.42446852,55.46942816
40.01997411,81.55142753
30.27212024,83.2813659
20.01781315,89.82679113
10.02586335,89.82965665

==> supp_csv/ours_range_ago/resnet32.csv <==
                 pr,                   f
93.2948947,7.718039426
94.04207468,7.503850567
94.30318475,6.154659412
94.24017668,7.536515616
94.02800202,5.9823801
85.56656241,9.976412157
93.5490787,6.56619199
80.02693653,19.11292273
79.96392846,19.988597
70.43033838,19.99941274
73.8306284,19.83212308
86.44970655,19.9967727
72.30488062,19.9726464
80.08539081,25.45936987
70.82178593,29.19212509
60.08591056,29.97388481
50.08941889,29.98310026
43.46940219,29.95747532
42.66658425,29.96834914
69.18497086,29.84706414
35.84066629,29.96249401
82.94376135,21.09189558
70.05144358,32.23657919
60.02247334,36.0609226
50.08314252,39.99985943
40.82364738,39.34535023
47.44842649,39.8275656
45.11574507,39.99737913
30.65784574,39.97307856
82.38256574,22.05548406
70.01853585,35.65107744
60.01727581,40.56193819
57.28492141,49.86578199
40.02992213,49.93509103
30.00485003,49.95359454
27.09127069,49.96925472
40.43133259,46.27659673
70.07071376,33.71614011
60.00753641,23.71085015
50.06257296,50.11065805
40.40621519,59.319321
30.03581166,57.93486832
20.04429847,59.85793564
11.76364869,59.99518578
90.08534551,13.44432693
80.04252315,28.27357413
70.03000975,36.27006372
60.02767086,41.85755308
50.02749562,46.72233656
40.11934102,55.79024385
30.02953231,62.73109209
20.02805918,62.06034766
10.38599461,69.60012194
90.35966396,11.4670444
80.02411723,27.66553429
70.01701593,28.18002262
60.04694104,49.15377568
50.34598112,51.73775335
40.0247246,50.30823411
30.0278008,58.74791062
20.01073956,61.96330513
10.0352481,67.54245905
90.20226598,10.59794554
80.50541878,22.85851802
70.18481493,46.91645066
60.50182581,39.84179974
50.05152822,59.90819515
40.10223746,48.33089931
30.24842441,63.61781444
20.02979219,59.05821843
10.00450328,67.27142074

==> supp_csv/ours_range_ago/resnet56.csv <==
                 pr,                   f
98.31991196,2.098220023
95.12500167,5.94659012
90.93709588,9.158811216
95.16046047,5.377908571
81.76204562,19.15386276
72.58853316,19.8335737
76.41964555,19.76251381
82.84881115,19.6532647
79.04525995,19.97643939
43.86814535,29.99994995
80.45006394,21.85659153
31.44812882,39.99690132
80.02577424,29.39867824
24.84027147,46.00726285
99.93627667,0.197844063
15.25966376,59.88930563
98.16206694,1.9963104
83.10206532,17.09746902
12.93583512,64.35737186
98.45502377,2.446581641
10.00348702,74.30655363
90.03149867,21.60916094
80.1143527,23.23728913
70.60878277,63.09735573
60.00925899,36.17192513
50.00789165,65.75461796
40.0605917,69.87704479
30.64996004,76.58417737
20.6113711,69.68241384
10.045892,79.78675115

==> supp_csv/scatter_total100.csv <==
          estimate,              real
1.1977372102521748,1.1180408000946045
1.0246151952717069,0.9501049518585205
0.9824276140743039,0.9595718383789062
1.0344093295232402,1.0016357898712158
 1.181520616138739, 1.148144006729126
1.0375257096371404,  1.03318452835083
0.9759359320059381,0.9349808692932129
1.1670410170477432,1.0955007076263428
1.0554574988060406,1.0141944885253906
1.0907977412180567,1.0779211521148682
 1.068072793877274, 1.014054298400879
0.9931193769484156,0.9774379730224608
0.9436054140812616, 0.946636438369751
0.8759244873341097,0.8196330070495605
1.0084208264280345,1.0206294059753418
 1.021586969501578,0.9952092170715332
1.0451921417048387,0.9891583919525146
 0.874191363299666,0.8524198532104492
0.9631187973412124, 0.958367109298706
0.9120648872496071,0.8715629577636719
 1.044044024440965,1.0131921768188477
 1.067984059682331,1.0374717712402344
 1.049420666501017, 1.044658899307251
1.1732491178687479,1.1206440925598145
1.0244354589525269,0.9937453269958495
0.9598402923818525,0.9332947731018066
0.8839700555504618,0.8626880645751953
1.2163139610225917,1.1682500839233398
1.0654689581023162,1.0214273929595947
0.9501500046983345,0.9019136428833008
 1.086089457696668, 1.015775442123413
 1.145491884028154,1.1161601543426514
 1.242739910081542,1.2622325420379639
0.9335002710583844,0.9119274616241455
1.2541837808681369,1.2068884372711182
 1.248982267718231, 1.237715482711792
0.9613989495832004,0.9865429401397705
0.9491339170419922, 0.923086404800415
0.9864137936244572,0.9741725921630859
0.9453347586383075,0.9123885631561279
0.9846544966784715, 0.955669641494751
1.0008081468540135,0.9790925979614258
1.0421017868050375,0.9504561424255371
0.9496750121353276,0.9342272281646729
1.1449015906702236,1.1459271907806396
1.0401850250411206, 1.053157091140747
0.9570435312826826,0.8909275531768799
1.0883251036574253,1.0283851623535156
1.1165384947625892, 1.036395788192749
0.9402317984600475,0.9118130207061768
 1.093401611181052,1.0380921363830566
0.9737440538485476,0.9490869045257568
1.1861570311252203,1.1741197109222412
1.0539046828478482,1.0429539680480957
 1.021087626496384,0.9513223171234131
 1.111656974408123,1.0823686122894287
0.9408140042294242,0.9207558631896973
1.0366147002901545,1.0327966213226318
1.1443028255328298,1.0639159679412842
1.0661964901295085,0.9760150909423828
0.9214717031905091, 0.928093433380127
1.0569150827898106,1.0505187511444092
 0.956099496959546,0.9549083709716797
1.1788522273009872,1.1147339344024658
0.9915618939820107,0.9233932495117188
 0.881979868800274, 0.857966423034668
0.9856199172576594,0.9744760990142822
0.9645334813184872,0.9063520431518555
1.2830788021233135,1.2668635845184326
1.1067245252120916,1.0656592845916748
0.8677385688551277,0.8342063426971436
1.1261417405039593,1.0493102073669434
1.0177522081905666,0.9967143535614014
1.1686817979039028,1.0847971439361572
0.9765314181312765,0.9474892616271973
1.0346548234843191,0.9906432628631592
1.0601972571811815,0.9999961853027343
0.8804002667696186,0.8358161449432373
 1.055518749588793, 1.040459394454956
 1.171662398740336,1.1315643787384033
1.1382765383005218,1.1110308170318604
 0.972172857518679,0.9287099838256836
1.1962450814477754,1.1647424697875977
1.1214189697812857,1.0817592144012451
0.9307224850926686,0.8957962989807129
0.9727910011481895,0.9833145141601561
0.9690047182921179,0.9430615901947021
0.9408941272082287,0.9267528057098389
 1.117235753065608,1.1037003993988037
1.0128688898201832,1.0001444816589355
0.9450346650748724,0.8661792278289795
1.2447449859909754,1.1540875434875488
1.1853511981828706,1.1400110721588135
0.9660270996918436,0.9636526107788086
0.9115157981539751,0.9098868370056152
0.9811149716126617,0.9350614547729492
1.0280110032197494,0.9867064952850341
1.0128116549417847, 1.019925832748413
0.9563459748403659,0.9425227642059326
0.9354556770476279,0.8856041431427002

